Automatic Generators for a Family of Matrix Multiplication Routines with Apache TVM

We explore the utilization of the Apache TVM open source framework to automatically generate a family of algorithms that follow the approach taken by popular linear algebra libraries, such as GotoBLAS2, BLIS and OpenBLAS, in order to obtain high-performance blocked formulations of the general matrix multiplication (GEMM). % In addition, we fully automatize the generation process, by also leveraging the Apache TVM framework to derive a complete variety of the processor-specific micro-kernels for GEMM. This is in contrast with the convention in high performance libraries, which hand-encode a single micro-kernel per architecture using Assembly code. % In global, the combination of our TVM-generated blocked algorithms and micro-kernels for GEMM 1)~improves portability, maintainability and, globally, streamlines the software life cycle; 2)~provides high flexibility to easily tailor and optimize the solution to different data types, processor architectures, and matrix operand shapes, yielding performance on a par (or even superior for specific matrix shapes) with that of hand-tuned libraries; and 3)~features a small memory footprint.

==> analisis_blis_rectangulares.txt <==
Caídas de rendimiento en las gráficas 1 y 3 de la columna derecha, para los algoritmos B3C2A0 (línea azul) y B3A2C0 (línea morada) respectivamente,  aproximadamente a partir del valor 140 en la dimensión que varía
Voy a tomar ese valor (140) como referencia para el siguiente análisis, de modo que asumo que la dimensión que varía se fija a ese valor


Variante (Valores óptimos)               m    n     k      Según el diseño del algoritmo:
B3C2A0   (mc=584, nc=1024, kc= 448)  Varía  100  3000  --> C2 mc x nc en L2, Br kc x nr en L1
B3A2C0   (mc=584, nc= 448, kc=1024)    100 3000 Varía  --> A2 mc x kc en L2, Br kc x nr en L1

                                                           Según los valores óptimos
B3C2A0                                                 --> C2 140 x 100,       Br  448 x 4
B3A2C0                                                 --> A2 100 x 140,       Br  140 x 4

En ambos casos, el bloque que debería ir a la L2 es de tamaño
140*100*4 = 54.6 KB --> a punto de saturar la L1 pero muy pequeño para la L2

En el primer caso, a la L1 va un micro-panel de B,  de 448 x 4 --> 448*4*4 = 7 KB
En el segundo caso, a la L1 también va un micro-panel de B, en este caso de 140 x 4 --> Muy pequeño

Es decir, en el primer caso, el algoritmo tiende a que Bc y Cc estén en la L1 y mientras es así, va bien.
Sin embargo, cuando Bc deja de caber en la L1, pierde bastante rendimiento porque se va a la L2 pero no es suficientemente grande como para hacer un buen uso de esta última (no hay bastante reutilización)

En el segundo caso pasa lo mismo, pero con Bc y Ac compartiendo la L1 

-------------------------------------------
Gráficas 1 y 3 de la columna izquierda
Variante (Valores óptimos)               m     n     k     Según el diseño del algoritmo:
B3C2A0   (mc=584, nc=1024, kc= 448)    100 Varía  3000 --> C2 mc x nc en L2, Br kc x nr en L1
B3A2C0   (mc=584, nc= 448, kc=1024)  Varía 3000    100 --> A2 mc x kc en L2, Br kc x nr en L1

                                                           Según los valores óptimos
B3C2A0                                                 --> C2 100 x 140,       Br  448 x 4
B3A2C0                                                 --> A2 140 x 100,       Br  100 x 4

-------------------------------------------
Gráfica 2 de la columna izquierda
Variante (Valores óptimos)               m    n     k     Según el diseño del algoritmo:
B3A2C0   (mc=584, nc= 448, kc=1024)   3000  100 Varía  --> A2 mc x kc en L2, Br kc x nr en L1

                                                           Según los valores óptimos
B3A2C0                                                 --> A2 584 x 30,       Br  40 x 4

584 x 20 --> 45 KB
584 x 30 --> 68 KB
584 x 40 --> 91 KB
-------------------------------------------
Gráfica 2 de la columna derecha
B3C2A0   (mc=584, nc=1024, kc= 448)   3000 Varía  100  --> C2 mc x nc en L2, Br kc x nr en L1

                                                           Según los valores óptimos
B3C2A0                                                 --> C2 584 x 30,       Br  448 x 4

584 x 30 --> 68 KB


==> plots/B3A2C0.dat <==
#Tamaño	TVM	     BLIS	QBLIS
4x4		1.84E+01 0		1.84E+01
4x8		2.57E+01 0              0		
4x12	        2.61E+01 0      0 		
4x16	        2.77E+01 0      0		
8x4		2.13E+01 0		0
8x8		2.45E+01 0		2.70E+01
8x12	        2.58E+01 2.98E+01	2.71E+01
#8x16	        2.59E+01 0      0		


==> plots/C3A2B0.dat <==
#Tamaño	TVM	     BLIS	QBLIS
4x4	1.48E+01		0 1.54E+01
4x8	1.82E+01		0 0
4x12	11.6		0 0
4x16	1.99E+01	0 0	
8x4	1.43E+01		0 0
8x8	1.98E+01		0 0
8x12	1.17E+01	0 0	
#8x16	1.87E+01	0 0	

==> plots/Graficas_Guille/ARM/006_blas.txt <==
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 


==> plots/Graficas_Guille/ARM/006_blis.txt <==
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T


==> plots/Graficas_Guille/ARM/006_numpy.txt <==
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 19.7 NO T 


==> plots/Graficas_Guille/ARM/006_tvm.txt <==
4x4 B3A2C0 6 401408 64 64 7168 64 64 4 4 4 3.14E-07 6.52E+00 2.16E-01 1.52E+01 NO T
4x8 B3A2C0 6 401408 64 64 6656 64 64 4 8 4 4.02E-07 1.02E+01 1.61E-01 2.05E+01 NO T
4x12 B3A2C0 6 401408 64 64 6144 60 64 4 12 4 4.94E-07 1.24E+01 1.60E-01 2.06E+01 NO T
4x16 B3A2C0 6 401408 64 64 6144 64 64 4 16 4 5.45E-07 1.50E+01 1.53E-01 2.15E+01 NO T
4x20 B3A2C0 6 401408 64 64 5632 60 64 4 20 4 6.08E-07 1.68E+01 1.57E-01 2.09E+01 NO T
4x24 B3A2C0 6 401408 64 64 5120 48 64 4 24 4 6.87E-07 1.79E+01 1.50E-01 2.20E+01 NO T
4x28 B3A2C0 6 401408 64 64 5120 56 64 4 28 4 7.74E-07 1.85E+01 1.54E-01 2.14E+01 NO T
4x32 B3A2C0 6 401408 64 64 5120 64 64 4 32 4 8.89E-07 1.84E+01 1.35E-01 2.44E+01 NO T
8x4 B3A2C0 6 401408 64 64 7168 64 64 8 4 4 4.41E-07 9.29E+00 1.89E-01 1.74E+01 NO T
8x8 B3A2C0 6 401408 64 64 6656 64 64 8 8 4 5.66E-07 1.45E+01 1.52E-01 2.17E+01 NO T
8x12 B3A2C0 6 401408 64 64 6144 60 64 8 12 4 6.89E-07 1.78E+01 1.61E-01 2.04E+01 NO T
8x16 B3A2C0 6 401408 64 64 6144 64 64 8 16 4 9.28E-07 1.77E+01 1.53E-01 2.14E+01 NO T
8x20 B3A2C0 6 401408 64 64 5632 60 64 8 20 4 1.15E-06 1.79E+01 2.17E-01 1.52E+01 NO T
8x24 B3A2C0 6 401408 64 64 5120 48 64 8 24 4 2.00E-06 1.23E+01 2.13E-01 1.55E+01 NO T
8x28 B3A2C0 6 401408 64 64 5120 56 64 8 28 4 2.41E-06 1.19E+01 2.30E-01 1.43E+01 NO T
8x32 B3A2C0 6 401408 64 64 5120 64 64 8 32 4 3.03E-06 1.08E+01 2.00E-01 1.64E+01 NO T
12x4 B3A2C0 6 401408 64 64 7164 64 64 12 4 4 5.21E-07 1.18E+01 2.11E-01 1.56E+01 NO T
12x8 B3A2C0 6 401408 64 64 6648 64 64 12 8 4 7.24E-07 1.70E+01 1.80E-01 1.83E+01 NO T
12x12 B3A2C0 6 401408 64 64 6144 60 64 12 12 4 1.14E-06 1.61E+01 2.17E-01 1.51E+01 NO T
12x16 B3A2C0 6 401408 64 64 6144 64 64 12 16 4 1.75E-06 1.40E+01 2.10E-01 1.56E+01 NO T
12x20 B3A2C0 6 401408 64 64 5628 60 64 12 20 4 2.63E-06 1.17E+01 2.52E-01 1.31E+01 NO T
12x24 B3A2C0 6 401408 64 64 5112 48 64 12 24 4 3.29E-06 1.12E+01 2.40E-01 1.37E+01 NO T
12x28 B3A2C0 6 401408 64 64 5112 56 64 12 28 4 4.20E-06 1.02E+01 2.46E-01 1.34E+01 NO T
12x32 B3A2C0 6 401408 64 64 5112 64 64 12 32 4 4.77E-06 1.03E+01 2.35E-01 1.40E+01 NO T
16x4 B3A2C0 6 401408 64 64 7168 64 64 16 4 4 6.48E-07 1.26E+01 1.81E-01 1.82E+01 NO T
16x8 B3A2C0 6 401408 64 64 6656 64 64 16 8 4 1.21E-06 1.36E+01 2.37E-01 1.38E+01 NO T
16x12 B3A2C0 6 401408 64 64 6144 60 64 16 12 4 1.85E-06 1.33E+01 2.42E-01 1.36E+01 NO T
16x16 B3A2C0 6 401408 64 64 6144 64 64 16 16 4 2.84E-06 1.15E+01 2.38E-01 1.38E+01 NO T
16x20 B3A2C0 6 401408 64 64 5632 60 64 16 20 4 3.88E-06 1.06E+01 2.87E-01 1.15E+01 NO T
16x24 B3A2C0 6 401408 64 64 5120 48 64 16 24 4 4.90E-06 1.00E+01 2.67E-01 1.23E+01 NO T
16x28 B3A2C0 6 401408 64 64 5120 56 64 16 28 4 5.63E-06 1.02E+01 2.70E-01 1.22E+01 NO T
16x32 B3A2C0 6 401408 64 64 5120 64 64 16 32 4 6.37E-06 1.03E+01 2.64E-01 1.25E+01 NO T
20x4 B3A2C0 6 401408 64 64 7160 64 64 20 4 4 7.34E-07 1.40E+01 2.47E-01 1.33E+01 NO T
20x8 B3A2C0 6 401408 64 64 6640 64 64 20 8 4 1.76E-06 1.17E+01 2.85E-01 1.15E+01 NO T
20x12 B3A2C0 6 401408 64 64 6140 60 64 20 12 4 2.63E-06 1.17E+01 2.97E-01 1.11E+01 NO T
20x16 B3A2C0 6 401408 64 64 6140 64 64 20 16 4 3.88E-06 1.05E+01 3.01E-01 1.09E+01 NO T
20x20 B3A2C0 6 401408 64 64 5620 60 64 20 20 4 5.12E-06 9.99E+00 3.12E-01 1.05E+01 NO T
20x24 B3A2C0 6 401408 64 64 5120 48 64 20 24 4 5.96E-06 1.03E+01 3.09E-01 1.07E+01 NO T
20x28 B3A2C0 6 401408 64 64 5120 56 64 20 28 4 7.12E-06 1.01E+01 3.09E-01 1.06E+01 NO T
20x32 B3A2C0 6 401408 64 64 5120 64 64 20 32 4 7.97E-06 1.03E+01 2.99E-01 1.10E+01 NO T
24x4 B3A2C0 6 401408 64 64 7152 64 64 24 4 4 1.01E-06 1.21E+01 3.07E-01 1.07E+01 NO T
24x8 B3A2C0 6 401408 64 64 6648 64 64 24 8 4 2.28E-06 1.08E+01 2.91E-01 1.13E+01 NO T
24x12 B3A2C0 6 401408 64 64 6144 60 64 24 12 4 3.42E-06 1.08E+01 2.94E-01 1.12E+01 NO T
24x16 B3A2C0 6 401408 64 64 6144 64 64 24 16 4 4.91E-06 1.00E+01 3.04E-01 1.08E+01 NO T
24x20 B3A2C0 6 401408 64 64 5616 60 64 24 20 4 5.84E-06 1.05E+01 3.26E-01 1.01E+01 NO T
24x24 B3A2C0 6 401408 64 64 5112 48 64 24 24 4 7.38E-06 9.99E+00 3.29E-01 1.00E+01 NO T
24x28 B3A2C0 6 401408 64 64 5112 56 64 24 28 4 8.64E-06 9.96E+00 3.30E-01 9.96E+00 NO T
24x32 B3A2C0 6 401408 64 64 5112 64 64 24 32 4 9.91E-06 9.92E+00 3.06E-01 1.07E+01 NO T
28x4 B3A2C0 6 401408 64 64 7168 64 64 28 4 4 1.23E-06 1.16E+01 2.90E-01 1.13E+01 NO T
28x8 B3A2C0 6 401408 64 64 6636 64 64 28 8 4 2.87E-06 9.99E+00 3.03E-01 1.09E+01 NO T
28x12 B3A2C0 6 401408 64 64 6132 60 64 28 12 4 4.27E-06 1.01E+01 3.09E-01 1.06E+01 NO T
28x16 B3A2C0 6 401408 64 64 6132 64 64 28 16 4 5.70E-06 1.01E+01 3.10E-01 1.06E+01 NO T
28x20 B3A2C0 6 401408 64 64 5628 60 64 28 20 4 6.97E-06 1.03E+01 3.40E-01 9.68E+00 NO T
28x24 B3A2C0 6 401408 64 64 5096 48 64 28 24 4 8.55E-06 1.01E+01 3.45E-01 9.53E+00 NO T
28x28 B3A2C0 6 401408 64 64 5096 56 64 28 28 4 1.03E-05 9.76E+00 3.45E-01 9.53E+00 NO T
28x32 B3A2C0 6 401408 64 64 5096 64 64 28 32 4 1.25E-05 9.21E+00 3.16E-01 1.04E+01 NO T
32x4 B3A2C0 6 401408 64 64 7168 64 64 32 4 4 1.71E-06 9.59E+00 3.60E-01 9.13E+00 NO T
32x8 B3A2C0 6 401408 64 64 6656 64 64 32 8 4 3.28E-06 9.98E+00 2.86E-01 1.15E+01 NO T
32x12 B3A2C0 6 401408 64 64 6144 60 64 32 12 4 5.06E-06 9.71E+00 3.30E-01 9.96E+00 NO T
32x16 B3A2C0 6 401408 64 64 6144 64 64 32 16 4 6.45E-06 1.02E+01 3.15E-01 1.04E+01 NO T
32x20 B3A2C0 6 401408 64 64 5632 60 64 32 20 4 8.38E-06 9.78E+00 3.50E-01 9.39E+00 NO T
32x24 B3A2C0 6 401408 64 64 5120 48 64 32 24 4 1.03E-05 9.56E+00 3.51E-01 9.37E+00 NO T
32x28 B3A2C0 6 401408 64 64 5120 56 64 32 28 4 1.23E-05 9.32E+00 3.44E-01 9.55E+00 NO T
32x32 B3A2C0 6 401408 64 64 5120 64 64 32 32 4 1.41E-05 9.28E+00 3.43E-01 9.58E+00 NO T


==> plots/Graficas_Guille/ARM/044_blas.txt <==
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 


==> plots/Graficas_Guille/ARM/044_blis.txt <==
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T




==> plots/Graficas_Guille/ARM/044_numpy.txt <==
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 16.4 NO T 


==> plots/Graficas_Guille/ARM/044_tvm.txt <==
4x4 B3A2C0 44 100352 512 128 3584 512 128 4 4 4 4.32E-07 9.47E+00 9.08E-01 1.45E+01 NO T
4x8 B3A2C0 44 100352 512 128 3584 512 128 4 8 4 5.60E-07 1.46E+01 6.31E-01 2.08E+01 NO T
4x12 B3A2C0 44 100352 512 128 3328 504 128 4 12 4 6.65E-07 1.85E+01 5.60E-01 2.35E+01 NO T
4x16 B3A2C0 44 100352 512 128 3328 512 128 4 16 4 8.21E-07 1.99E+01 5.84E-01 2.25E+01 NO T
4x20 B3A2C0 44 100352 512 128 3072 500 128 4 20 4 9.30E-07 2.20E+01 5.67E-01 2.32E+01 NO T
4x24 B3A2C0 44 100352 512 128 3072 504 128 4 24 4 1.06E-06 2.31E+01 5.80E-01 2.27E+01 NO T
4x28 B3A2C0 44 100352 512 128 3072 504 128 4 28 4 1.26E-06 2.27E+01 5.47E-01 2.40E+01 NO T
4x32 B3A2C0 44 100352 512 128 3072 512 128 4 32 4 1.47E-06 2.22E+01 5.87E-01 2.24E+01 NO T
8x4 B3A2C0 44 100352 512 128 3584 512 128 8 4 4 6.26E-07 1.31E+01 8.84E-01 1.49E+01 NO T
8x8 B3A2C0 44 100352 512 128 3584 512 128 8 8 4 8.61E-07 1.90E+01 6.31E-01 2.09E+01 NO T
8x12 B3A2C0 44 100352 512 128 3328 504 128 8 12 4 1.10E-06 2.24E+01 5.78E-01 2.28E+01 NO T
8x16 B3A2C0 44 100352 512 128 3328 512 128 8 16 4 1.53E-06 2.15E+01 6.69E-01 1.97E+01 NO T
8x20 B3A2C0 44 100352 512 128 3072 500 128 8 20 4 2.01E-06 2.04E+01 8.32E-01 1.58E+01 NO T
8x24 B3A2C0 44 100352 512 128 3072 504 128 8 24 4 3.77E-06 1.30E+01 9.27E-01 1.42E+01 NO T
8x28 B3A2C0 44 100352 512 128 3072 504 128 8 28 4 4.53E-06 1.27E+01 9.47E-01 1.39E+01 NO T
8x32 B3A2C0 44 100352 512 128 3072 512 128 8 32 4 5.48E-06 1.20E+01 8.92E-01 1.47E+01 NO T
12x4 B3A2C0 44 100352 512 128 3576 512 128 12 4 4 7.91E-07 1.55E+01 9.29E-01 1.42E+01 NO T
12x8 B3A2C0 44 100352 512 128 3576 512 128 12 8 4 1.20E-06 2.05E+01 7.12E-01 1.85E+01 NO T
12x12 B3A2C0 44 100352 512 128 3324 504 128 12 12 4 2.10E-06 1.76E+01 8.31E-01 1.58E+01 NO T
12x16 B3A2C0 44 100352 512 128 3324 512 128 12 16 4 3.13E-06 1.57E+01 8.70E-01 1.51E+01 NO T
12x20 B3A2C0 44 100352 512 128 3072 500 128 12 20 4 5.09E-06 1.21E+01 1.02E+00 1.29E+01 NO T
12x24 B3A2C0 44 100352 512 128 3072 504 128 12 24 4 6.28E-06 1.17E+01 1.01E+00 1.31E+01 NO T
12x28 B3A2C0 44 100352 512 128 3072 504 128 12 28 4 7.77E-06 1.11E+01 1.01E+00 1.31E+01 NO T
12x32 B3A2C0 44 100352 512 128 3072 512 128 12 32 4 9.14E-06 1.08E+01 1.02E+00 1.29E+01 NO T
16x4 B3A2C0 44 100352 512 128 3584 512 128 16 4 4 1.04E-06 1.57E+01 1.07E+00 1.23E+01 NO T
16x8 B3A2C0 44 100352 512 128 3584 512 128 16 8 4 2.14E-06 1.53E+01 9.77E-01 1.35E+01 NO T
16x12 B3A2C0 44 100352 512 128 3328 504 128 16 12 4 3.42E-06 1.44E+01 9.19E-01 1.43E+01 NO T
16x16 B3A2C0 44 100352 512 128 3328 512 128 16 16 4 5.12E-06 1.28E+01 9.76E-01 1.35E+01 NO T
16x20 B3A2C0 44 100352 512 128 3072 500 128 16 20 4 7.24E-06 1.13E+01 1.07E+00 1.23E+01 NO T
16x24 B3A2C0 44 100352 512 128 3072 504 128 16 24 4 9.00E-06 1.09E+01 1.06E+00 1.24E+01 NO T
16x28 B3A2C0 44 100352 512 128 3072 504 128 16 28 4 1.08E-05 1.06E+01 1.07E+00 1.23E+01 NO T
16x32 B3A2C0 44 100352 512 128 3072 512 128 16 32 4 1.22E-05 1.07E+01 1.09E+00 1.21E+01 NO T
20x4 B3A2C0 44 100352 512 128 3580 512 128 20 4 4 1.23E-06 1.66E+01 9.67E-01 1.36E+01 NO T
20x8 B3A2C0 44 100352 512 128 3580 512 128 20 8 4 3.18E-06 1.29E+01 1.09E+00 1.21E+01 NO T
20x12 B3A2C0 44 100352 512 128 3320 504 128 20 12 4 4.82E-06 1.28E+01 1.07E+00 1.23E+01 NO T
20x16 B3A2C0 44 100352 512 128 3320 512 128 20 16 4 7.23E-06 1.13E+01 1.12E+00 1.17E+01 NO T
20x20 B3A2C0 44 100352 512 128 3060 500 128 20 20 4 9.44E-06 1.09E+01 1.12E+00 1.17E+01 NO T
20x24 B3A2C0 44 100352 512 128 3060 504 128 20 24 4 1.17E-05 1.05E+01 1.12E+00 1.17E+01 NO T
20x28 B3A2C0 44 100352 512 128 3060 504 128 20 28 4 1.37E-05 1.05E+01 1.14E+00 1.15E+01 NO T
20x32 B3A2C0 44 100352 512 128 3060 512 128 20 32 4 1.55E-05 1.06E+01 1.16E+00 1.14E+01 NO T
24x4 B3A2C0 44 100352 512 128 3576 512 128 24 4 4 1.76E-06 1.39E+01 1.23E+00 1.07E+01 NO T
24x8 B3A2C0 44 100352 512 128 3576 512 128 24 8 4 4.35E-06 1.13E+01 1.17E+00 1.12E+01 NO T
24x12 B3A2C0 44 100352 512 128 3312 504 128 24 12 4 6.26E-06 1.18E+01 1.01E+00 1.30E+01 NO T
24x16 B3A2C0 44 100352 512 128 3312 512 128 24 16 4 8.98E-06 1.09E+01 1.16E+00 1.14E+01 NO T
24x20 B3A2C0 44 100352 512 128 3072 500 128 24 20 4 1.15E-05 1.07E+01 1.16E+00 1.13E+01 NO T
24x24 B3A2C0 44 100352 512 128 3072 504 128 24 24 4 1.40E-05 1.05E+01 1.18E+00 1.11E+01 NO T
24x28 B3A2C0 44 100352 512 128 3072 504 128 24 28 4 1.64E-05 1.05E+01 1.22E+00 1.08E+01 NO T
24x32 B3A2C0 44 100352 512 128 3072 512 128 24 32 4 1.95E-05 1.01E+01 1.20E+00 1.10E+01 NO T
28x4 B3A2C0 44 100352 512 128 3584 512 128 28 4 4 2.32E-06 1.24E+01 1.28E+00 1.02E+01 NO T
28x8 B3A2C0 44 100352 512 128 3584 512 128 28 8 4 5.15E-06 1.11E+01 1.22E+00 1.08E+01 NO T
28x12 B3A2C0 44 100352 512 128 3304 504 128 28 12 4 7.92E-06 1.09E+01 1.07E+00 1.23E+01 NO T
28x16 B3A2C0 44 100352 512 128 3304 512 128 28 16 4 1.10E-05 1.04E+01 1.18E+00 1.11E+01 NO T
28x20 B3A2C0 44 100352 512 128 3052 500 128 28 20 4 1.38E-05 1.04E+01 1.27E+00 1.04E+01 NO T
28x24 B3A2C0 44 100352 512 128 3052 504 128 28 24 4 1.67E-05 1.03E+01 1.24E+00 1.06E+01 NO T
28x28 B3A2C0 44 100352 512 128 3052 504 128 28 28 4 1.99E-05 1.01E+01 1.28E+00 1.03E+01 NO T
28x32 B3A2C0 44 100352 512 128 3052 512 128 28 32 4 2.43E-05 9.45E+00 1.23E+00 1.07E+01 NO T
32x4 B3A2C0 44 100352 512 128 3584 512 128 32 4 4 3.02E-06 1.09E+01 1.52E+00 8.68E+00 NO T
32x8 B3A2C0 44 100352 512 128 3584 512 128 32 8 4 6.07E-06 1.08E+01 1.20E+00 1.10E+01 NO T
32x12 B3A2C0 44 100352 512 128 3328 504 128 32 12 4 9.81E-06 1.00E+01 1.73E+00 7.60E+00 NO T
32x16 B3A2C0 44 100352 512 128 3328 512 128 32 16 4 1.24E-05 1.06E+01 1.24E+00 1.06E+01 NO T
32x20 B3A2C0 44 100352 512 128 3072 500 128 32 20 4 1.63E-05 1.01E+01 1.32E+00 9.94E+00 NO T
32x24 B3A2C0 44 100352 512 128 3072 504 128 32 24 4 1.95E-05 1.01E+01 1.27E+00 1.03E+01 NO T
32x28 B3A2C0 44 100352 512 128 3072 504 128 32 28 4 2.47E-05 9.29E+00 1.28E+00 1.03E+01 NO T
32x32 B3A2C0 44 100352 512 128 3072 512 128 32 32 4 2.81E-05 9.33E+00 1.84E+00 7.14E+00 NO T


==> plots/Graficas_Guille/ARM/2000_blas.txt <==
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   0 0];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];


==> plots/Graficas_Guille/ARM/2000_blis.txt <==
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   44.98 0.355700];


==> plots/Graficas_Guille/ARM/2000_numpy.txt <==
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 3.48e-01 4.60e+01 NO T


==> plots/Graficas_Guille/ARM/2000_tvm.txt <==
4x4 B3A2C0 N/A 2000 2000 2000 296 2984 768 4 4 4 1.17e-06 2.11e+01 7.80e-01 2.05e+01 NO T
4x8 B3A2C0 N/A 2000 2000 2000 448 3200 512 4 8 4 1.07e-06 3.07e+01 7.96e-01 2.01e+01 NO T
4x12 B3A2C0 N/A 2000 2000 2000 896 2556 256 4 12 4 7.60e-07 3.23e+01 5.45e-01 2.93e+01 NO T
4x16 B3A2C0 N/A 2000 2000 2000 896 2560 256 4 16 4 9.90e-07 3.31e+01 4.36e-01 3.67e+01 NO T
4x20 B3A2C0 N/A 2000 2000 2000 832 2560 256 4 20 4 1.22e-06 3.36e+01 5.06e-01 3.16e+01 NO T
4x24 B3A2C0 N/A 2000 2000 2000 832 2544 256 4 24 4 1.46e-06 3.36e+01 3.27e-01 4.89e+01 NO T
4x28 B3A2C0 N/A 2000 2000 2000 832 2548 256 4 28 4 1.83e-06 3.14e+01 5.36e-01 2.99e+01 NO T
4x32 B3A2C0 N/A 2000 2000 2000 832 2560 256 4 32 4 2.24e-06 2.92e+01 3.00e-01 5.33e+01 NO T
8x4 B3A2C0 N/A 2000 2000 2000 448 3200 512 8 4 4 1.55e-06 2.11e+01 7.79e-01 2.05e+01 NO T
8x8 B3A2C0 N/A 2000 2000 2000 592 2560 384 8 8 4 1.59e-06 3.09e+01 5.81e-01 2.75e+01 NO T
8x12 B3A2C0 N/A 2000 2000 2000 896 2556 256 8 12 4 1.56e-06 3.15e+01 5.57e-01 2.87e+01 NO T
8x16 B3A2C0 N/A 2000 2000 2000 896 2560 256 8 16 4 2.16e-06 3.03e+01 3.55e-01 4.51e+01 NO T
8x20 B3A2C0 N/A 2000 2000 2000 832 2560 256 8 20 4 2.96e-06 2.77e+01 6.25e-01 2.56e+01 NO T
8x24 B3A2C0 N/A 2000 2000 2000 1536 2544 128 8 24 4 4.29e-06 1.15e+01 3.40e-01 4.71e+01 NO T
8x28 B3A2C0 N/A 2000 2000 2000 1536 2548 128 8 28 4 4.92e-06 1.17e+01 7.34e-01 2.18e+01 NO T
8x32 B3A2C0 N/A 2000 2000 2000 1536 2560 128 8 32 4 6.33e-06 1.04e+01 3.45e-01 4.63e+01 NO T
12x4 B3A2C0 N/A 2000 2000 2000 528 3076 426 12 4 4 1.92e-06 2.13e+01 8.37e-01 1.91e+01 NO T
12x8 B3A2C0 N/A 2000 2000 2000 672 2880 341 12 8 4 2.17e-06 3.02e+01 5.03e-01 3.18e+01 NO T
12x12 B3A2C0 N/A 2000 2000 2000 888 2556 256 12 12 4 2.53e-06 2.91e+01 6.49e-01 2.47e+01 NO T
12x16 B3A2C0 N/A 2000 2000 2000 888 2560 256 12 16 4 8.17e-06 1.20e+01 3.33e-01 4.81e+01 NO T
12x20 B3A2C0 N/A 2000 2000 2000 1248 1920 170 12 20 4 6.49e-06 1.26e+01 7.45e-01 2.15e+01 NO T
12x24 B3A2C0 N/A 2000 2000 2000 1248 1920 170 12 24 4 9.43e-06 1.04e+01 3.96e-01 4.04e+01 NO T
12x28 B3A2C0 N/A 2000 2000 2000 1152 1904 170 12 28 4 1.06e-05 1.08e+01 7.89e-01 2.03e+01 NO T
12x32 B3A2C0 N/A 2000 2000 2000 1920 3840 85 12 32 4 6.03e-06 1.08e+01 4.58e-01 3.49e+01 NO T
16x4 B3A2C0 N/A 2000 2000 2000 704 3072 320 16 4 4 1.93e-06 2.12e+01 7.86e-01 2.04e+01 NO T
16x8 B3A2C0 N/A 2000 2000 2000 896 2560 256 16 8 4 2.37e-06 2.76e+01 5.84e-01 2.74e+01 NO T
16x12 B3A2C0 N/A 2000 2000 2000 896 2556 256 16 12 4 8.05e-06 1.22e+01 7.46e-01 2.14e+01 NO T
16x16 B3A2C0 N/A 2000 2000 2000 1104 1696 192 16 16 4 8.53e-06 1.15e+01 4.48e-01 3.57e+01 NO T
16x20 B3A2C0 N/A 2000 2000 2000 1104 1700 192 16 20 4 1.04e-05 1.19e+01 7.77e-01 2.06e+01 NO T
16x24 B3A2C0 N/A 2000 2000 2000 1536 2544 128 16 24 4 8.96e-06 1.10e+01 7.27e-01 2.20e+01 NO T
16x28 B3A2C0 N/A 2000 2000 2000 1536 2548 128 16 28 4 6.70e-06 1.71e+01 8.40e-01 1.91e+01 NO T
16x32 B3A2C0 N/A 2000 2000 2000 1536 2560 128 16 32 4 8.21e-06 1.60e+01 6.88e-01 2.32e+01 NO T
20x4 B3A2C0 N/A 2000 2000 2000 880 2560 256 20 4 4 2.26e-06 1.81e+01 7.53e-01 2.13e+01 NO T
20x8 B3A2C0 N/A 2000 2000 2000 880 2560 256 20 8 4 3.03e-06 2.71e+01 5.18e-01 3.09e+01 NO T
20x12 B3A2C0 N/A 2000 2000 2000 1120 1596 204 20 12 4 8.08e-06 1.21e+01 8.12e-01 1.97e+01 NO T
20x16 B3A2C0 N/A 2000 2000 2000 1380 2128 153 20 16 4 8.75e-06 1.12e+01 5.71e-01 2.80e+01 NO T
20x20 B3A2C0 N/A 2000 2000 2000 1380 2140 153 20 20 4 1.15e-05 1.06e+01 8.84e-01 1.81e+01 NO T
20x24 B3A2C0 N/A 2000 2000 2000 1280 2136 153 20 24 4 9.19e-06 1.60e+01 7.54e-01 2.12e+01 NO T
20x28 B3A2C0 N/A 2000 2000 2000 1760 3192 102 20 28 4 7.36e-06 1.55e+01 1.01e+00 1.59e+01 NO T
20x32 B3A2C0 N/A 2000 2000 2000 1760 3200 102 20 32 4 8.51e-06 1.53e+01 7.43e-01 2.15e+01 NO T
24x4 B3A2C0 N/A 2000 2000 2000 888 2560 256 24 4 4 2.71e-06 1.81e+01 7.97e-01 2.01e+01 NO T
24x8 B3A2C0 N/A 2000 2000 2000 1056 1536 213 24 8 4 6.32e-06 1.29e+01 6.05e-01 2.64e+01 NO T
24x12 B3A2C0 N/A 2000 2000 2000 1344 1920 170 24 12 4 8.85e-06 1.11e+01 9.01e-01 1.78e+01 NO T
24x16 B3A2C0 N/A 2000 2000 2000 1248 1920 170 24 16 4 1.15e-05 1.13e+01 8.10e-01 1.98e+01 NO T
24x20 B3A2C0 N/A 2000 2000 2000 1536 2560 128 24 20 4 7.80e-06 1.57e+01 9.16e-01 1.75e+01 NO T
24x24 B3A2C0 N/A 2000 2000 2000 1536 2544 128 24 24 4 9.44e-06 1.56e+01 7.61e-01 2.10e+01 NO T
24x28 B3A2C0 N/A 2000 2000 2000 1536 2548 128 24 28 4 1.12e-05 1.53e+01 9.49e-01 1.69e+01 NO T
24x32 B3A2C0 N/A 2000 2000 2000 1536 2560 128 24 32 4 1.30e-05 1.51e+01 7.78e-01 2.06e+01 NO T
28x4 B3A2C0 N/A 2000 2000 2000 1036 1496 219 28 4 4 2.71e-06 1.81e+01 7.10e-01 2.25e+01 NO T
28x8 B3A2C0 N/A 2000 2000 2000 1260 1800 182 28 8 4 6.23e-06 1.31e+01 4.91e-01 3.26e+01 NO T
28x12 B3A2C0 N/A 2000 2000 2000 1456 2244 146 28 12 4 8.32e-06 1.18e+01 8.37e-01 1.91e+01 NO T
28x16 B3A2C0 N/A 2000 2000 2000 1456 2240 146 28 16 4 8.45e-06 1.55e+01 7.94e-01 2.01e+01 NO T
28x20 B3A2C0 N/A 2000 2000 2000 1456 2240 146 28 20 4 1.04e-05 1.57e+01 1.02e+00 1.57e+01 NO T
28x24 B3A2C0 N/A 2000 2000 2000 1792 3000 109 28 24 4 9.49e-06 1.54e+01 6.85e-01 2.33e+01 NO T
28x28 B3A2C0 N/A 2000 2000 2000 1652 2996 109 28 28 4 1.14e-05 1.50e+01 1.00e+00 1.59e+01 NO T
28x32 B3A2C0 N/A 2000 2000 2000 1652 2976 109 28 32 4 1.34e-05 1.46e+01 5.80e-01 2.76e+01 NO T
32x4 B3A2C0 N/A 2000 2000 2000 1184 1704 192 32 4 4 2.71e-06 1.81e+01 7.87e-01 2.03e+01 NO T
32x8 B3A2C0 N/A 2000 2000 2000 1408 2048 160 32 8 4 6.91e-06 1.19e+01 5.85e-01 2.74e+01 NO T
32x12 B3A2C0 N/A 2000 2000 2000 1312 2040 160 32 12 4 1.07e-05 1.15e+01 7.60e-01 2.10e+01 NO T
32x16 B3A2C0 N/A 2000 2000 2000 1664 2560 128 32 16 4 8.23e-06 1.59e+01 6.23e-01 2.57e+01 NO T
32x20 B3A2C0 N/A 2000 2000 2000 1536 2560 128 32 20 4 1.08e-05 1.51e+01 9.52e-01 1.68e+01 NO T
32x24 B3A2C0 N/A 2000 2000 2000 1536 2544 128 32 24 4 1.31e-05 1.50e+01 6.60e-01 2.42e+01 NO T
32x28 B3A2C0 N/A 2000 2000 2000 1856 3388 96 32 28 4 1.17e-05 1.48e+01 9.57e-01 1.67e+01 NO T
32x32 B3A2C0 N/A 2000 2000 2000 1856 3392 96 32 32 4 1.34e-05 1.46e+01 5.08e-01 3.15e+01 NO T


==> plots/Graficas_Guille/ARM/conv2d_blas.txt <==
blas(  1, 1:4 ) = [ 2000 2000 2000   14.26 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   17.10 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   16.88 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   19.53 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   14.70 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   15.94 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   19.96 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   20.35 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   18.90 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   18.55 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   16.36 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   21.90 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   19.38 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   19.12 0.555129];
blas(  1, 1:4 ) = [ 2000 2000 2000   16.99 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   17.12 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   22.93 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   20.92 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   23.61 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   23.47 0.555129]; 


==> plots/Graficas_Guille/ARM/conv2d_blis.txt <==
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   12.40 0.555129];
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   13.30 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   15.50 0.555129];
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   19.00 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   13.70 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   17.60 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   21.00 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   22.00 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   22.84 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   20.59 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   23.38 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   24.04 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   27.06 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   27.76 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   24.15 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   26.57 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   27.65 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   29.14 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   27.11 0.555129]; 


==> plots/Graficas_Guille/ARM/conv2d_numpy.txt <==
numpy(  1, 1:4 ) = [ 2000 2000 2000   19.8 0.555129]; 
numpy(  1, 1:4 ) = [ 2000 2000 2000   19.7 0.555129]; 
numpy(  1, 1:4 ) = [ 2000 2000 2000   13.7 0.555129]; 
numpy(  1, 1:4 ) = [ 2000 2000 2000   19.4 0.555129]; 
numpy(  1, 1:4 ) = [ 2000 2000 2000   14.5 0.555129]; 
numpy(  1, 1:4 ) = [ 2000 2000 2000   16.4 0.555129]; 
numpy(  1, 1:4 ) = [ 2000 2000 2000   18.5 0.555129]; 
numpy(  1, 1:4 ) = [ 2000 2000 2000   16.4 0.555129]; 
numpy(  1, 1:4 ) = [ 2000 2000 2000   16.4 0.555129]; 
numpy(  1, 1:4 ) = [ 2000 2000 2000   16.3 0.555129]; 
numpy(  1, 1:4 ) = [ 2000 2000 2000   20.0 0.555129]; 
numpy(  1, 1:4 ) = [ 2000 2000 2000   20.2 0.555129]; 
numpy(  1, 1:4 ) = [ 2000 2000 2000   17.3 0.555129]; 
numpy(  1, 1:4 ) = [ 2000 2000 2000   17.3 0.555129];
numpy(  1, 1:4 ) = [ 2000 2000 2000   18.1 0.555129]; 
numpy(  1, 1:4 ) = [ 2000 2000 2000   21.0 0.555129]; 
numpy(  1, 1:4 ) = [ 2000 2000 2000   20.7 0.555129]; 
numpy(  1, 1:4 ) = [ 2000 2000 2000   17.7 0.555129]; 
numpy(  1, 1:4 ) = [ 2000 2000 2000   20.6 0.555129]; 
numpy(  1, 1:4 ) = [ 2000 2000 2000   21.2 0.555129]; 


==> plots/Graficas_Guille/ARM/conv2d_tvm.txt <==
4x32 B3A2C0 001 1605632 64 147 2672 64 147 4 32 4 1.66e-06 2.26e+01 1.17e+00 2.58e+01 NO T
4x32 B3A2C0 006 401408 64 64 5120 64 64 4 32 4 8.89E-07 1.84E+01 1.35E-01 2.44E+01 NO T
8x16 B3A2C0 009 401408 64 576 896 64 512 8 16 4 5.48E-06 2.39E+01 1.26E+00 2.35E+01 NO T
4x12 B3A2C0 012 401408 256 64 6144 252 64 4 12 4 4.59e-07 1.34e+01 6.08e-01 2.16e+01 NO T
4x32 B3A2C0 018 401408 64 256 1664 64 256 4 32 4 2.68e-06 2.44e+01 5.10e-01 2.58e+01 NO T
4x28 B3A2C0 038 401408 128 256 1664 112 256 4 28 4 2.26e-06 2.54e+01 9.87e-01 2.66e+01 NO T
8x16 B3A2C0 041 100352 128 1152 896 128 512 8 16 4 5.51e-06 2.38e+01 1.22e+00 2.43e+01 NO T
4x28 B3A2C0 044 100352 512 128 3072 504 128 4 28 4 1.26E-06 2.27E+01 5.47E-01 2.40E+01 NO T
4x28 B3A2C0 046 100352 512 256 1664 504 256 4 28 4 2.29E-06 2.50E+01 9.78E-01 2.69E+01 NO T
4x16 B3A2C0 050 100352 128 512 896 128 512 4 16 4 2.36e-06 2.77e+01 4.84e-01 2.72e+01 NO T
4x32 B3A2C0 080 100352 256 512 2672 64 1024 4 32 4 1.67E-06 2.26E+01 7.48E-02 2.53E+01 NO T
8x16 B3A2C0 083 25088 256 2304 896 256 512 8 16 4 5.42E-06 2.42E+01 1.17E+00 2.53E+01 NO T
4x16 B3A2C0 086 25088 1024 256 1792 256 256 4 16 4 1.31E-06 2.50E+01 5.20E-01 2.53E+01 NO T
4x24 B3A2C0 088 25088 1024 512 896 624 512 4 24 4 3.75e-06 2.62e+01 9.53e-01 2.76e+01 NO T
4x28 B3A2C0 092 25088 256 1024 2672 252 1024 4 28 4 1.42E-06 2.31E+01 7.95E-02 2.38E+01 NO T
4x28 B3A2C0 142 25088 512 1024 2672 420 1024 4 28 4 1.39E-06 2.37E+01 1.53E-01 2.46E+01 NO T
4x12 B3A2C0 145 6272 512 4608 448 504 1024 4 12 4 3.82e-06 2.57e+01 1.15e+00 2.57e+01 NO T
4x24 B3A2C0 148 6272 2048 512 896 624 512 4 24 4 3.67E-06 2.68E+01 4.64E-01 2.83E+01 NO T
4x28 B3A2C0 150 6272 2048 1024 448 616 1024 4 28 4 8.44E-06 2.72E+01 1.02E+00 2.57E+01 NO T
8x16 B3A2C0 154 6272 512 2048 896 512 512 8 16 4 5.42E-06 2.42E+01 5.24E-01 2.51E+01 NO T


==> plots/Graficas_Guille/Intel/006_blis.txt <==
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 25.27 NO T


==> plots/Graficas_Guille/Intel/006_mkl.txt <==
006 Gigaflops: 0
006 Gigaflops: 0
006 Gigaflops: 0
006 Gigaflops: 0
006 Gigaflops: 0
006 Gigaflops: 0
006 Gigaflops: 0
006 Gigaflops: 0
006 Gigaflops: 0
006 Gigaflops: 0
006 Gigaflops: 0
006 Gigaflops: 0
006 Gigaflops: 0
006 Gigaflops: 0
006 Gigaflops: 0
006 Gigaflops: 0
006 Gigaflops: 44.002573 


==> plots/Graficas_Guille/Intel/006_numpy.txt <==
8x32 B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
8x32 B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
8x32 B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
8x32 B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
8x32 B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
8x32 B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
8x32 B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
8x32 B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
8x32 B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
8x32 B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
8x32 B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
8x32 B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
8x32 B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
8x32 B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
8x32 B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
8x32 B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
8x32 B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 3.21e-06 1.02e+01 1.07e-01 30.60 NO T 


==> plots/Graficas_Guille/Intel/006_tvm.txt <==
4x4 B3A2C0 006 401408 64 64 296 2984 768 4 4 4 1.08e-07 1.89e+01 2.03e-01 1.62e+01 NO T
4x8 B3A2C0 006 401408 64 64 448 3200 512 4 8 4 1.50e-07 2.73e+01 1.93e-01 1.71e+01 NO T
4x12 B3A2C0 006 401408 64 64 896 2556 256 4 12 4 2.02e-07 3.05e+01 1.52e-01 2.16e+01 NO T
4x16 B3A2C0 006 401408 64 64 896 2560 256 4 16 4 2.63e-07 3.11e+01 1.22e-01 2.69e+01 NO T
4x20 B3A2C0 006 401408 64 64 832 2560 256 4 20 4 3.21e-07 3.19e+01 1.42e-01 2.32e+01 NO T
4x24 B3A2C0 006 401408 64 64 832 2544 256 4 24 4 3.84e-07 3.20e+01 1.06e-01 3.12e+01 NO T
4x28 B3A2C0 006 401408 64 64 832 2548 256 4 28 4 4.79e-07 2.99e+01 1.43e-01 2.30e+01 NO T
4x32 B3A2C0 006 401408 64 64 832 2560 256 4 32 4 5.81e-07 2.82e+01 9.26e-02 3.55e+01 NO T
8x4 B3A2C0 006 401408 64 64 448 3200 512 8 4 4 2.07e-07 1.98e+01 2.03e-01 1.62e+01 NO T
8x8 B3A2C0 006 401408 64 64 592 2560 384 8 8 4 2.79e-07 2.93e+01 1.61e-01 2.04e+01 NO T
8x12 B3A2C0 006 401408 64 64 896 2556 256 8 12 4 4.09e-07 3.00e+01 1.63e-01 2.02e+01 NO T
8x16 B3A2C0 006 401408 64 64 896 2560 256 8 16 4 5.67e-07 2.89e+01 1.18e-01 2.79e+01 NO T
8x20 B3A2C0 006 401408 64 64 832 2560 256 8 20 4 7.75e-07 2.64e+01 1.73e-01 1.90e+01 NO T
8x24 B3A2C0 006 401408 64 64 1536 2544 128 8 24 4 2.19e-06 1.12e+01 1.10e-01 2.99e+01 NO T
8x28 B3A2C0 006 401408 64 64 1536 2548 128 8 28 4 2.46e-06 1.17e+01 1.84e-01 1.79e+01 NO T
8x32 B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 3.21e-06 1.02e+01 1.07e-01 3.08e+01 NO T


==> plots/Graficas_Guille/Intel/044_blis.txt <==
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 41.21 NO T


==> plots/Graficas_Guille/Intel/044_mkl.txt <==
044 Gigaflops: 0
044 Gigaflops: 0
044 Gigaflops: 0
044 Gigaflops: 0
044 Gigaflops: 0
044 Gigaflops: 0
044 Gigaflops: 0
044 Gigaflops: 0
044 Gigaflops: 0
044 Gigaflops: 0
044 Gigaflops: 0
044 Gigaflops: 0
044 Gigaflops: 0
044 Gigaflops: 0
044 Gigaflops: 0
044 Gigaflops: 0
044 Gigaflops: 42.644668


==> plots/Graficas_Guille/Intel/044_numpy.txt <==
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 0 NO T
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 37.40 NO T 


==> plots/Graficas_Guille/Intel/044_tvm.txt <==
4x4 B3A2C0 044 100352 512 128 296 2984 768 4 4 4 2.01e-07 2.04e+01 8.17e-01 1.61e+01 NO T
4x8 B3A2C0 044 100352 512 128 448 3200 512 4 8 4 2.79e-07 2.94e+01 7.79e-01 1.69e+01 NO T
4x12 B3A2C0 044 100352 512 128 896 2556 256 4 12 4 4.07e-07 3.02e+01 6.54e-01 2.01e+01 NO T
4x16 B3A2C0 044 100352 512 128 896 2560 256 4 16 4 5.05e-07 3.25e+01 4.47e-01 2.94e+01 NO T
4x20 B3A2C0 044 100352 512 128 832 2560 256 4 20 4 6.19e-07 3.31e+01 5.38e-01 2.44e+01 NO T
4x24 B3A2C0 044 100352 512 128 832 2544 256 4 24 4 7.44e-07 3.30e+01 3.71e-01 3.55e+01 NO T
4x28 B3A2C0 044 100352 512 128 832 2548 256 4 28 4 9.31e-07 3.08e+01 5.43e-01 2.42e+01 NO T
4x32 B3A2C0 044 100352 512 128 832 2560 256 4 32 4 1.12e-06 2.91e+01 3.27e-01 4.03e+01 NO T
8x4 B3A2C0 044 100352 512 128 448 3200 512 8 4 4 3.92e-07 2.09e+01 7.84e-01 1.68e+01 NO T
8x8 B3A2C0 044 100352 512 128 592 2560 384 8 8 4 5.39e-07 3.04e+01 5.75e-01 2.29e+01 NO T
8x12 B3A2C0 044 100352 512 128 896 2556 256 8 12 4 7.91e-07 3.11e+01 5.75e-01 2.29e+01 NO T
8x16 B3A2C0 044 100352 512 128 896 2560 256 8 16 4 1.09e-06 3.01e+01 3.68e-01 3.57e+01 NO T
8x20 B3A2C0 044 100352 512 128 832 2560 256 8 20 4 1.49e-06 2.75e+01 6.29e-01 2.09e+01 NO T
8x24 B3A2C0 044 100352 512 128 1536 2544 128 8 24 4 4.30e-06 1.14e+01 3.53e-01 3.73e+01 NO T
8x28 B3A2C0 044 100352 512 128 1536 2548 128 8 28 4 4.94e-06 1.16e+01 6.82e-01 1.93e+01 NO T
8x32 B3A2C0 044 100352 512 128 1536 2560 128 8 32 4 6.34e-06 1.03e+01 3.38e-01 3.89e+01 NO T


==> plots/Graficas_Guille/Intel/2000_blis.txt <==
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   0 0];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   44.98 0.355700];


==> plots/Graficas_Guille/Intel/2000_mkl.txt <==
2000 Gigaflops: 46.192824


==> plots/Graficas_Guille/Intel/2000_numpy.txt <==
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 0 0 NO T
B3A2C0 N/A 2000 2000 2000 4 4 4 3.48e-01 4.60e+01 NO T


==> plots/Graficas_Guille/Intel/2000_tvm.txt <==
4x4 B3A2C0 N/A 2000 2000 2000 296 2984 768 4 4 4 1.17e-06 2.11e+01 7.80e-01 2.05e+01 NO T
4x8 B3A2C0 N/A 2000 2000 2000 448 3200 512 4 8 4 1.07e-06 3.07e+01 7.96e-01 2.01e+01 NO T
4x12 B3A2C0 N/A 2000 2000 2000 896 2556 256 4 12 4 7.60e-07 3.23e+01 5.45e-01 2.93e+01 NO T
4x16 B3A2C0 N/A 2000 2000 2000 896 2560 256 4 16 4 9.90e-07 3.31e+01 4.36e-01 3.67e+01 NO T
4x20 B3A2C0 N/A 2000 2000 2000 832 2560 256 4 20 4 1.22e-06 3.36e+01 5.06e-01 3.16e+01 NO T
4x24 B3A2C0 N/A 2000 2000 2000 832 2544 256 4 24 4 1.46e-06 3.36e+01 3.27e-01 4.89e+01 NO T
4x28 B3A2C0 N/A 2000 2000 2000 832 2548 256 4 28 4 1.83e-06 3.14e+01 5.36e-01 2.99e+01 NO T
4x32 B3A2C0 N/A 2000 2000 2000 832 2560 256 4 32 4 2.24e-06 2.92e+01 3.00e-01 5.33e+01 NO T
8x4 B3A2C0 N/A 2000 2000 2000 448 3200 512 8 4 4 1.55e-06 2.11e+01 7.79e-01 2.05e+01 NO T
8x8 B3A2C0 N/A 2000 2000 2000 592 2560 384 8 8 4 1.59e-06 3.09e+01 5.81e-01 2.75e+01 NO T
8x12 B3A2C0 N/A 2000 2000 2000 896 2556 256 8 12 4 1.56e-06 3.15e+01 5.57e-01 2.87e+01 NO T
8x16 B3A2C0 N/A 2000 2000 2000 896 2560 256 8 16 4 2.16e-06 3.03e+01 3.55e-01 4.51e+01 NO T
8x20 B3A2C0 N/A 2000 2000 2000 832 2560 256 8 20 4 2.96e-06 2.77e+01 6.25e-01 2.56e+01 NO T
8x24 B3A2C0 N/A 2000 2000 2000 1536 2544 128 8 24 4 4.29e-06 1.15e+01 3.40e-01 4.71e+01 NO T
8x28 B3A2C0 N/A 2000 2000 2000 1536 2548 128 8 28 4 4.92e-06 1.17e+01 7.34e-01 2.18e+01 NO T
8x32 B3A2C0 N/A 2000 2000 2000 1536 2560 128 8 32 4 6.33e-06 1.04e+01 3.45e-01 4.63e+01 NO T
12x4 B3A2C0 N/A 2000 2000 2000 528 3076 426 12 4 4 1.92e-06 2.13e+01 8.37e-01 1.91e+01 NO T
12x8 B3A2C0 N/A 2000 2000 2000 672 2880 341 12 8 4 2.17e-06 3.02e+01 5.03e-01 3.18e+01 NO T
12x12 B3A2C0 N/A 2000 2000 2000 888 2556 256 12 12 4 2.53e-06 2.91e+01 6.49e-01 2.47e+01 NO T
12x16 B3A2C0 N/A 2000 2000 2000 888 2560 256 12 16 4 8.17e-06 1.20e+01 3.33e-01 4.81e+01 NO T
12x20 B3A2C0 N/A 2000 2000 2000 1248 1920 170 12 20 4 6.49e-06 1.26e+01 7.45e-01 2.15e+01 NO T
12x24 B3A2C0 N/A 2000 2000 2000 1248 1920 170 12 24 4 9.43e-06 1.04e+01 3.96e-01 4.04e+01 NO T
12x28 B3A2C0 N/A 2000 2000 2000 1152 1904 170 12 28 4 1.06e-05 1.08e+01 7.89e-01 2.03e+01 NO T
12x32 B3A2C0 N/A 2000 2000 2000 1920 3840 85 12 32 4 6.03e-06 1.08e+01 4.58e-01 3.49e+01 NO T
16x4 B3A2C0 N/A 2000 2000 2000 704 3072 320 16 4 4 1.93e-06 2.12e+01 7.86e-01 2.04e+01 NO T
16x8 B3A2C0 N/A 2000 2000 2000 896 2560 256 16 8 4 2.37e-06 2.76e+01 5.84e-01 2.74e+01 NO T
16x12 B3A2C0 N/A 2000 2000 2000 896 2556 256 16 12 4 8.05e-06 1.22e+01 7.46e-01 2.14e+01 NO T
16x16 B3A2C0 N/A 2000 2000 2000 1104 1696 192 16 16 4 8.53e-06 1.15e+01 4.48e-01 3.57e+01 NO T
16x20 B3A2C0 N/A 2000 2000 2000 1104 1700 192 16 20 4 1.04e-05 1.19e+01 7.77e-01 2.06e+01 NO T
16x24 B3A2C0 N/A 2000 2000 2000 1536 2544 128 16 24 4 8.96e-06 1.10e+01 7.27e-01 2.20e+01 NO T
16x28 B3A2C0 N/A 2000 2000 2000 1536 2548 128 16 28 4 6.70e-06 1.71e+01 8.40e-01 1.91e+01 NO T
16x32 B3A2C0 N/A 2000 2000 2000 1536 2560 128 16 32 4 8.21e-06 1.60e+01 6.88e-01 2.32e+01 NO T
20x4 B3A2C0 N/A 2000 2000 2000 880 2560 256 20 4 4 2.26e-06 1.81e+01 7.53e-01 2.13e+01 NO T
20x8 B3A2C0 N/A 2000 2000 2000 880 2560 256 20 8 4 3.03e-06 2.71e+01 5.18e-01 3.09e+01 NO T
20x12 B3A2C0 N/A 2000 2000 2000 1120 1596 204 20 12 4 8.08e-06 1.21e+01 8.12e-01 1.97e+01 NO T
20x16 B3A2C0 N/A 2000 2000 2000 1380 2128 153 20 16 4 8.75e-06 1.12e+01 5.71e-01 2.80e+01 NO T
20x20 B3A2C0 N/A 2000 2000 2000 1380 2140 153 20 20 4 1.15e-05 1.06e+01 8.84e-01 1.81e+01 NO T
20x24 B3A2C0 N/A 2000 2000 2000 1280 2136 153 20 24 4 9.19e-06 1.60e+01 7.54e-01 2.12e+01 NO T
20x28 B3A2C0 N/A 2000 2000 2000 1760 3192 102 20 28 4 7.36e-06 1.55e+01 1.01e+00 1.59e+01 NO T
20x32 B3A2C0 N/A 2000 2000 2000 1760 3200 102 20 32 4 8.51e-06 1.53e+01 7.43e-01 2.15e+01 NO T
24x4 B3A2C0 N/A 2000 2000 2000 888 2560 256 24 4 4 2.71e-06 1.81e+01 7.97e-01 2.01e+01 NO T
24x8 B3A2C0 N/A 2000 2000 2000 1056 1536 213 24 8 4 6.32e-06 1.29e+01 6.05e-01 2.64e+01 NO T
24x12 B3A2C0 N/A 2000 2000 2000 1344 1920 170 24 12 4 8.85e-06 1.11e+01 9.01e-01 1.78e+01 NO T
24x16 B3A2C0 N/A 2000 2000 2000 1248 1920 170 24 16 4 1.15e-05 1.13e+01 8.10e-01 1.98e+01 NO T
24x20 B3A2C0 N/A 2000 2000 2000 1536 2560 128 24 20 4 7.80e-06 1.57e+01 9.16e-01 1.75e+01 NO T
24x24 B3A2C0 N/A 2000 2000 2000 1536 2544 128 24 24 4 9.44e-06 1.56e+01 7.61e-01 2.10e+01 NO T
24x28 B3A2C0 N/A 2000 2000 2000 1536 2548 128 24 28 4 1.12e-05 1.53e+01 9.49e-01 1.69e+01 NO T
24x32 B3A2C0 N/A 2000 2000 2000 1536 2560 128 24 32 4 1.30e-05 1.51e+01 7.78e-01 2.06e+01 NO T
28x4 B3A2C0 N/A 2000 2000 2000 1036 1496 219 28 4 4 2.71e-06 1.81e+01 7.10e-01 2.25e+01 NO T
28x8 B3A2C0 N/A 2000 2000 2000 1260 1800 182 28 8 4 6.23e-06 1.31e+01 4.91e-01 3.26e+01 NO T
28x12 B3A2C0 N/A 2000 2000 2000 1456 2244 146 28 12 4 8.32e-06 1.18e+01 8.37e-01 1.91e+01 NO T
28x16 B3A2C0 N/A 2000 2000 2000 1456 2240 146 28 16 4 8.45e-06 1.55e+01 7.94e-01 2.01e+01 NO T
28x20 B3A2C0 N/A 2000 2000 2000 1456 2240 146 28 20 4 1.04e-05 1.57e+01 1.02e+00 1.57e+01 NO T
28x24 B3A2C0 N/A 2000 2000 2000 1792 3000 109 28 24 4 9.49e-06 1.54e+01 6.85e-01 2.33e+01 NO T
28x28 B3A2C0 N/A 2000 2000 2000 1652 2996 109 28 28 4 1.14e-05 1.50e+01 1.00e+00 1.59e+01 NO T
28x32 B3A2C0 N/A 2000 2000 2000 1652 2976 109 28 32 4 1.34e-05 1.46e+01 5.80e-01 2.76e+01 NO T
32x4 B3A2C0 N/A 2000 2000 2000 1184 1704 192 32 4 4 2.71e-06 1.81e+01 7.87e-01 2.03e+01 NO T
32x8 B3A2C0 N/A 2000 2000 2000 1408 2048 160 32 8 4 6.91e-06 1.19e+01 5.85e-01 2.74e+01 NO T
32x12 B3A2C0 N/A 2000 2000 2000 1312 2040 160 32 12 4 1.07e-05 1.15e+01 7.60e-01 2.10e+01 NO T
32x16 B3A2C0 N/A 2000 2000 2000 1664 2560 128 32 16 4 8.23e-06 1.59e+01 6.23e-01 2.57e+01 NO T
32x20 B3A2C0 N/A 2000 2000 2000 1536 2560 128 32 20 4 1.08e-05 1.51e+01 9.52e-01 1.68e+01 NO T
32x24 B3A2C0 N/A 2000 2000 2000 1536 2544 128 32 24 4 1.31e-05 1.50e+01 6.60e-01 2.42e+01 NO T
32x28 B3A2C0 N/A 2000 2000 2000 1856 3388 96 32 28 4 1.17e-05 1.48e+01 9.57e-01 1.67e+01 NO T
32x32 B3A2C0 N/A 2000 2000 2000 1856 3392 96 32 32 4 1.34e-05 1.46e+01 5.08e-01 3.15e+01 NO T


==> plots/Graficas_Guille/Intel/conv2d_blis.txt <==
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 1605632 64 147   26.62 0.555129];
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 401408 64 64   25.27 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 401408 64 576  27.45 0.555129];
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 401408 256 64   35.23 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 401408 64 256   27.30 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 401408 128 256   34.69 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 100352 128 1152   35.38 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 100352 512 128   41.21 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 100352 512 256   42.56 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 100352 128 512   35.35 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 100352 64 512   39.25 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 25088 256 2304   39.91 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 25088 1024 256   44.15 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 25088 1024 512   44.20 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 25088 256 1024   39.75 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 25088 512 1024   43.10 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 6272 512 4608   43.22 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 6272 2048 512   44.95 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 6272 2048 1024   45.36 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 6272 512 2048   43.22 0.555129];


==> plots/Graficas_Guille/Intel/conv2d_mkl.txt <==
001 Gigaflops: 44.447098
006 Gigaflops: 44.002573
009 Gigaflops: 45.432107
012 Gigaflops: 34.543107
018 Gigaflops: 46.198314
038 Gigaflops: 46.412180
041 Gigaflops: 46.610863
044 Gigaflops: 42.644668
046 Gigaflops: 44.394034
050 Gigaflops: 46.618296
080 Gigaflops: 44.016392
083 Gigaflops: 44.557327
086 Gigaflops: 44.889538
088 Gigaflops: 45.608575
092 Gigaflops: 44.665433
142 Gigaflops: 45.743423
145 Gigaflops: 45.967429
148 Gigaflops: 45.862269
150 Gigaflops: 46.317949
154 Gigaflops: 45.896050


==> plots/Graficas_Guille/Intel/conv2d_numpy.txt <==
numpy(  1, 1:4 ) = [ 1605632 64 147   37.9 0.555129]; 
numpy(  1, 1:4 ) = [ 401408 64 64   30.6 0.555129]; 
numpy(  1, 1:4 ) = [ 401408 64 576   44.4 0.555129]; 
numpy(  1, 1:4 ) = [ 401408 256 64   30.7 0.555129]; 
numpy(  1, 1:4 ) = [ 401408 64 256   41.0 0.555129]; 
numpy(  1, 1:4 ) = [ 401408 128 256   42.0 0.555129]; 
numpy(  1, 1:4 ) = [ 100352 128 1152  45.8 0.555129]; 
numpy(  1, 1:4 ) = [ 100352 512 128   37.4 0.555129]; 
numpy(  1, 1:4 ) = [ 100352 512 256   41.6 0.555129]; 
numpy(  1, 1:4 ) = [ 100352 128 512   43.9 0.555129]; 
numpy(  1, 1:4 ) = [ 100352 64 512   42.5 0.555129]; 
numpy(  1, 1:4 ) = [ 25088 256 2304   44.5 0.555129]; 
numpy(  1, 1:4 ) = [ 25088 1024 256   41.7 0.555129]; 
numpy(  1, 1:4 ) = [ 25088 1024 512   43.6 0.555129];
numpy(  1, 1:4 ) = [ 25088 256 1024   44.2 0.555129]; 
numpy(  1, 1:4 ) = [ 25088 512 1024   44.5 0.555129]; 
numpy(  1, 1:4 ) = [ 6272 512 4608   45.7 0.555129]; 
numpy(  1, 1:4 ) = [ 6272 2048 512   45.5 0.555129]; 
numpy(  1, 1:4 ) = [ 6272 2048 1024   43.6 0.555129]; 
numpy(  1, 1:4 ) = [ 6272 512 2048   45.0 0.555129];


==> plots/Graficas_Guille/Intel/conv2d_tvm.txt <==
1 4x32 B3A2C0 001 1605632 64 147 832 2560 256 4 32 4 1.39e-06 2.71e+01 7.38e-01 4.10e+01 NO T 1605632x64x147
2 4x32 B3A2C0 006 401408 64 64 832 2560 256 4 32 4 5.81e-07 2.82e+01 9.26e-02 3.55e+01 NO T 401408x64x64
3 4x32 B3A2C0 009/021/031 401408 64 576 832 2560 256 4 32 4 2.26e-06 2.90e+01 7.83e-01 3.78e+01 NO T 401408x64x576
4 8x32 B3A2C0 012/014/024/034 401408 256 64 1536 2560 128 8 32 4 3.18e-06 1.03e+01 4.15e-01 3.17e+01 NO T 401408x256x64
5 4x32 B3A2C0 018/028 401408 64 256 832 2560 256 4 32 4 2.25e-06 2.92e+01 3.07e-01 4.29e+01 NO T 401408x64x256
6 4x32 B3A2C0 038 401408 128 256 832 2560 256 4 32 4 2.25e-06 2.91e+01 5.65e-01 4.66e+01 NO T 401408x128x256
7 4x32 B3A2C0 041/053/063/073 100352 128 1152 832 2560 256 4 32 4 2.25e-06 2.91e+01 6.38e-01 4.64e+01 NO T 100352x128x1152
8 4x32 B3A2C0 044/056/066/076 100352 512 128 832 2560 256 4 32 4 1.12e-06 2.91e+01 3.27e-01 4.03e+01 NO T 100352x512x128
9 4x32 B3A2C0 046 100352 512 256 832 2560 256 4 32 4 2.24e-06 2.92e+01 5.47e-01 4.81e+01 NO T 100352x512x256
10 4x32 B3A2C0 050/060/070 100352 128 512 832 2560 256 4 32 4 2.25e-06 2.92e+01 2.82e-01 4.67e+01 NO T 100352x128x512
11 4x32 B3A2C0 080 100352 64 512 832 2560 256 4 32 4 2.25e-06 2.91e+01 1.53e-01 4.29e+01 NO T 100352x64x512
12 4x32 B3A2C0 083/095/105/115/125/135 25088 256 2304 832 2560 256 4 32 4 2.25e-06 2.92e+01 5.82e-01 5.08e+01 NO T 25088x256x2304
13 4x32 B3A2C0 086/098/108/118/128/138 25088 1024 256 832 2560 256 4 32 4 2.25e-06 2.91e+01 2.67e-01 4.93e+01 NO T 25088x1024x256
14 4x32 B3A2C0 088 25088 1024 512 832 2560 256 4 32 4 2.25e-06 2.91e+01 5.10e-01 5.16e+01 NO T 28088x1024x512
15 4x32 B3A2C0 092/102/112/122/132 25088 256 1024 832 2560 256 4 32 4 1.39e-06 2.71e+01 4.22e-02 4.47e+01 NO T 25088x246x1024
16 4x32 B3A2C0 142 25088 512 1024 832 2560 256 4 32 4 2.24e-06 2.92e+01 5.05e-01 5.21e+01 NO T 25088x512x1024
17 4x32 B3A2C0 145/157/167 6272 512 4608 832 2560 256 4 32 4 2.24e-06 2.92e+01 5.50e-01 5.38e+01 NO T 6272x512x4608
18 4x32 B3A2C0 148/160/170 6272 2048 512 832 2560 256 4 32 4 2.25e-06 2.92e+01 2.58e-01 5.10e+01 NO T 6272x2048x832
19 4x32 B3A2C0 150 6272 2048 1024 832 2560 256 4 32 4 2.25e-06 2.91e+01 5.03e-01 5.23e+01 NO T 6272x2048x1024
20 4x32 B3A2C0 154/164 6272 512 2048 832 2560 256 4 32 4 2.25e-06 2.91e+01 2.42e-01 5.44e+01 NO T 6272x512x2048


==> plots/Results/ARM/006_armpl-lines.txt <==
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 64 0.276720017 11.8832541


==> plots/Results/ARM/006_blas-lines.txt <==
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 17.10 NO T 


==> plots/Results/ARM/006_blis-lines.txt <==
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 13.3 NO T


==> plots/Results/ARM/006_tvm.txt <==
\\tiny$4\\times4$ B3A2C0 6 401408 64 64 7168 64 64 4 4 4 3.14E-07 6.52E+00 2.16E-01 1.52E+01 NO T
\\tiny$4\\times8$ B3A2C0 6 401408 64 64 6656 64 64 4 8 4 4.02E-07 1.02E+01 1.61E-01 2.05E+01 NO T
\\tiny$4\\times12$ B3A2C0 6 401408 64 64 6144 60 64 4 12 4 4.94E-07 1.24E+01 1.60E-01 2.06E+01 NO T
\\tiny$4\\times16$ B3A2C0 6 401408 64 64 6144 64 64 4 16 4 5.45E-07 1.50E+01 1.53E-01 2.15E+01 NO T
\\tiny$4\\times20$ B3A2C0 6 401408 64 64 5632 60 64 4 20 4 6.08E-07 1.68E+01 1.57E-01 2.09E+01 NO T
\\tiny$4\\times24$ B3A2C0 6 401408 64 64 5120 48 64 4 24 4 6.87E-07 1.79E+01 1.50E-01 2.20E+01 NO T
\\tiny$4\\times28$ B3A2C0 6 401408 64 64 5120 56 64 4 28 4 7.74E-07 1.85E+01 1.54E-01 2.14E+01 NO T
\\tiny$4\\times32$ B3A2C0 6 401408 64 64 5120 64 64 4 32 4 8.89E-07 1.84E+01 1.35E-01 2.44E+01 NO T
\\tiny$8\\times4$ B3A2C0 6 401408 64 64 7168 64 64 8 4 4 4.41E-07 9.29E+00 1.89E-01 1.74E+01 NO T
\\tiny$8\\times8$ B3A2C0 6 401408 64 64 6656 64 64 8 8 4 5.66E-07 1.45E+01 1.52E-01 2.17E+01 NO T
\\tiny$8\\times12$ B3A2C0 6 401408 64 64 6144 60 64 8 12 4 6.89E-07 1.78E+01 1.61E-01 2.04E+01 NO T
\\tiny$8\\times16$ B3A2C0 6 401408 64 64 6144 64 64 8 16 4 9.28E-07 1.77E+01 1.53E-01 2.14E+01 NO T
\\tiny$8\\times20$ B3A2C0 6 401408 64 64 5632 60 64 8 20 4 1.15E-06 1.79E+01 2.17E-01 1.52E+01 NO T
\\tiny$8\\times24$ B3A2C0 6 401408 64 64 5120 48 64 8 24 4 2.00E-06 1.23E+01 2.13E-01 1.55E+01 NO T
\\tiny$8\\times28$ B3A2C0 6 401408 64 64 5120 56 64 8 28 4 2.41E-06 1.19E+01 2.30E-01 1.43E+01 NO T
\\tiny$8\\times32$ B3A2C0 6 401408 64 64 5120 64 64 8 32 4 3.03E-06 1.08E+01 2.00E-01 1.64E+01 NO T
\\tiny$12\\times4$ B3A2C0 6 401408 64 64 7164 64 64 12 4 4 5.21E-07 1.18E+01 2.11E-01 1.56E+01 NO T
\\tiny$12\\times8$ B3A2C0 6 401408 64 64 6648 64 64 12 8 4 7.24E-07 1.70E+01 1.80E-01 1.83E+01 NO T
\\tiny$12\\times12$ B3A2C0 6 401408 64 64 6144 60 64 12 12 4 1.14E-06 1.61E+01 2.17E-01 1.51E+01 NO T
\\tiny$12\\times16$ B3A2C0 6 401408 64 64 6144 64 64 12 16 4 1.75E-06 1.40E+01 2.10E-01 1.56E+01 NO T
\\tiny$12\\times20$ B3A2C0 6 401408 64 64 5628 60 64 12 20 4 2.63E-06 1.17E+01 2.52E-01 1.31E+01 NO T
\\tiny$12\\times24$ B3A2C0 6 401408 64 64 5112 48 64 12 24 4 3.29E-06 1.12E+01 2.40E-01 1.37E+01 NO T
\\tiny$12\\times28$ B3A2C0 6 401408 64 64 5112 56 64 12 28 4 4.20E-06 1.02E+01 2.46E-01 1.34E+01 NO T
\\tiny$12\\times32$ B3A2C0 6 401408 64 64 5112 64 64 12 32 4 4.77E-06 1.03E+01 2.35E-01 1.40E+01 NO T
\\tiny$16\\times4$ B3A2C0 6 401408 64 64 7168 64 64 16 4 4 6.48E-07 1.26E+01 1.81E-01 1.82E+01 NO T
\\tiny$16\\times8$ B3A2C0 6 401408 64 64 6656 64 64 16 8 4 1.21E-06 1.36E+01 2.37E-01 1.38E+01 NO T
\\tiny$16\\times12$ B3A2C0 6 401408 64 64 6144 60 64 16 12 4 1.85E-06 1.33E+01 2.42E-01 1.36E+01 NO T
\\tiny$16\\times16$ B3A2C0 6 401408 64 64 6144 64 64 16 16 4 2.84E-06 1.15E+01 2.38E-01 1.38E+01 NO T
\\tiny$16\\times20$ B3A2C0 6 401408 64 64 5632 60 64 16 20 4 3.88E-06 1.06E+01 2.87E-01 1.15E+01 NO T
\\tiny$16\\times24$ B3A2C0 6 401408 64 64 5120 48 64 16 24 4 4.90E-06 1.00E+01 2.67E-01 1.23E+01 NO T
\\tiny$16\\times28$ B3A2C0 6 401408 64 64 5120 56 64 16 28 4 5.63E-06 1.02E+01 2.70E-01 1.22E+01 NO T
\\tiny$16\\times32$ B3A2C0 6 401408 64 64 5120 64 64 16 32 4 6.37E-06 1.03E+01 2.64E-01 1.25E+01 NO T
\\tiny$20\\times4$ B3A2C0 6 401408 64 64 7160 64 64 20 4 4 7.34E-07 1.40E+01 2.47E-01 1.33E+01 NO T
\\tiny$20\\times8$ B3A2C0 6 401408 64 64 6640 64 64 20 8 4 1.76E-06 1.17E+01 2.85E-01 1.15E+01 NO T
\\tiny$20\\times12$ B3A2C0 6 401408 64 64 6140 60 64 20 12 4 2.63E-06 1.17E+01 2.97E-01 1.11E+01 NO T
\\tiny$20\\times16$ B3A2C0 6 401408 64 64 6140 64 64 20 16 4 3.88E-06 1.05E+01 3.01E-01 1.09E+01 NO T
\\tiny$20\\times20$ B3A2C0 6 401408 64 64 5620 60 64 20 20 4 5.12E-06 9.99E+00 3.12E-01 1.05E+01 NO T
\\tiny$20\\times24$ B3A2C0 6 401408 64 64 5120 48 64 20 24 4 5.96E-06 1.03E+01 3.09E-01 1.07E+01 NO T
\\tiny$20\\times28$ B3A2C0 6 401408 64 64 5120 56 64 20 28 4 7.12E-06 1.01E+01 3.09E-01 1.06E+01 NO T
\\tiny$20\\times32$ B3A2C0 6 401408 64 64 5120 64 64 20 32 4 7.97E-06 1.03E+01 2.99E-01 1.10E+01 NO T
\\tiny$24\\times4$ B3A2C0 6 401408 64 64 7152 64 64 24 4 4 1.01E-06 1.21E+01 3.07E-01 1.07E+01 NO T
\\tiny$24\\times8$ B3A2C0 6 401408 64 64 6648 64 64 24 8 4 2.28E-06 1.08E+01 2.91E-01 1.13E+01 NO T
\\tiny$24\\times12$ B3A2C0 6 401408 64 64 6144 60 64 24 12 4 3.42E-06 1.08E+01 2.94E-01 1.12E+01 NO T
\\tiny$24\\times16$ B3A2C0 6 401408 64 64 6144 64 64 24 16 4 4.91E-06 1.00E+01 3.04E-01 1.08E+01 NO T
\\tiny$24\\times20$ B3A2C0 6 401408 64 64 5616 60 64 24 20 4 5.84E-06 1.05E+01 3.26E-01 1.01E+01 NO T
\\tiny$24\\times24$ B3A2C0 6 401408 64 64 5112 48 64 24 24 4 7.38E-06 9.99E+00 3.29E-01 1.00E+01 NO T
\\tiny$24\\times28$ B3A2C0 6 401408 64 64 5112 56 64 24 28 4 8.64E-06 9.96E+00 3.30E-01 9.96E+00 NO T
\\tiny$24\\times32$ B3A2C0 6 401408 64 64 5112 64 64 24 32 4 9.91E-06 9.92E+00 3.06E-01 1.07E+01 NO T
\\tiny$28\\times4$ B3A2C0 6 401408 64 64 7168 64 64 28 4 4 1.23E-06 1.16E+01 2.90E-01 1.13E+01 NO T
\\tiny$28\\times8$ B3A2C0 6 401408 64 64 6636 64 64 28 8 4 2.87E-06 9.99E+00 3.03E-01 1.09E+01 NO T
\\tiny$28\\times12$ B3A2C0 6 401408 64 64 6132 60 64 28 12 4 4.27E-06 1.01E+01 3.09E-01 1.06E+01 NO T
\\tiny$28\\times16$ B3A2C0 6 401408 64 64 6132 64 64 28 16 4 5.70E-06 1.01E+01 3.10E-01 1.06E+01 NO T
\\tiny$28\\times20$ B3A2C0 6 401408 64 64 5628 60 64 28 20 4 6.97E-06 1.03E+01 3.40E-01 9.68E+00 NO T
\\tiny$28\\times24$ B3A2C0 6 401408 64 64 5096 48 64 28 24 4 8.55E-06 1.01E+01 3.45E-01 9.53E+00 NO T
\\tiny$28\\times28$ B3A2C0 6 401408 64 64 5096 56 64 28 28 4 1.03E-05 9.76E+00 3.45E-01 9.53E+00 NO T
\\tiny$28\\times32$ B3A2C0 6 401408 64 64 5096 64 64 28 32 4 1.25E-05 9.21E+00 3.16E-01 1.04E+01 NO T
\\tiny$32\\times4$ B3A2C0 6 401408 64 64 7168 64 64 32 4 4 1.71E-06 9.59E+00 3.60E-01 9.13E+00 NO T
\\tiny$32\\times8$ B3A2C0 6 401408 64 64 6656 64 64 32 8 4 3.28E-06 9.98E+00 2.86E-01 1.15E+01 NO T
\\tiny$32\\times12$ B3A2C0 6 401408 64 64 6144 60 64 32 12 4 5.06E-06 9.71E+00 3.30E-01 9.96E+00 NO T
\\tiny$32\\times16$ B3A2C0 6 401408 64 64 6144 64 64 32 16 4 6.45E-06 1.02E+01 3.15E-01 1.04E+01 NO T
\\tiny$32\\times20$ B3A2C0 6 401408 64 64 5632 60 64 32 20 4 8.38E-06 9.78E+00 3.50E-01 9.39E+00 NO T
\\tiny$32\\times24$ B3A2C0 6 401408 64 64 5120 48 64 32 24 4 1.03E-05 9.56E+00 3.51E-01 9.37E+00 NO T
\\tiny$32\\times28$ B3A2C0 6 401408 64 64 5120 56 64 32 28 4 1.23E-05 9.32E+00 3.44E-01 9.55E+00 NO T
\\tiny$32\\times32$ B3A2C0 6 401408 64 64 5120 64 64 32 32 4 1.41E-05 9.28E+00 3.43E-01 9.58E+00 NO T


==> plots/Results/ARM/006_tvm_prefetch.txt <==
#uk  m  n  k  GFLOPS
\\tiny$4\\times4$  401408  64  64  1.48E+01
\\tiny$4\\times8$  401408  64  64  2.01E+01
\\tiny$4\\times12$  401408  64  64  2.12E+01
\\tiny$4\\times16$  401408  64  64  2.24E+01
\\tiny$4\\times20$  401408  64  64  2.22E+01
\\tiny$4\\times24$  401408  64  64  2.23E+01
\\tiny$4\\times28$  401408  64  64  2.24E+01
\\tiny$4\\times32$  401408  64  64  2.21E+01
\\tiny$8\\times4$  401408  64  64  1.68E+01
\\tiny$8\\times8$  401408  64  64  2.11E+01
\\tiny$8\\times12$  401408  64  64  2.17E+01
\\tiny$8\\times16$  401408  64  64  2.14E+01
\\tiny$8\\times20$  401408  64  64  1.95E+01
\\tiny$8\\times24$  401408  64  64  2.02E+01
\\tiny$8\\times28$  401408  64  64  1.87E+01
\\tiny$8\\times32$  401408  64  64  1.77E+01
\\tiny$12\\times4$  401408  64  64  1.62E+01
\\tiny$12\\times8$  401408  64  64  2.04E+01
\\tiny$12\\times12$  401408  64  64  1.95E+01
\\tiny$12\\times16$  401408  64  64  1.76E+01
\\tiny$12\\times20$  401408  64  64  1.68E+01
\\tiny$12\\times24$  401408  64  64  1.64E+01
\\tiny$12\\times28$  401408  64  64  1.59E+01
\\tiny$12\\times32$  401408  64  64  1.50E+01
\\tiny$16\\times4$  401408  64  64  1.79E+01
\\tiny$16\\times8$  401408  64  64  2.03E+01
\\tiny$16\\times12$  401408  64  64  1.74E+01
\\tiny$16\\times16$  401408  64  64  1.71E+01
\\tiny$16\\times20$  401408  64  64  1.54E+01
\\tiny$16\\times24$  401408  64  64  1.56E+01
\\tiny$16\\times28$  401408  64  64  1.55E+01
\\tiny$16\\times32$  401408  64  64  1.05E+01
\\tiny$20\\times4$  401408  64  64  1.65E+01
\\tiny$20\\times8$  401408  64  64  1.73E+01
\\tiny$20\\times12$  401408  64  64  1.55E+01
\\tiny$20\\times16$  401408  64  64  1.47E+01
\\tiny$20\\times20$  401408  64  64  1.44E+01
\\tiny$20\\times24$  401408  64  64  1.09E+01
\\tiny$20\\times28$  401408  64  64  1.05E+01
\\tiny$20\\times32$  401408  64  64  9.74E+00
\\tiny$24\\times4$  401408  64  64  1.62E+01
\\tiny$24\\times8$  401408  64  64  1.62E+01
\\tiny$24\\times12$  401408  64  64  1.45E+01
\\tiny$24\\times16$  401408  64  64  1.48E+01
\\tiny$24\\times20$  401408  64  64  1.02E+01
\\tiny$24\\times24$  401408  64  64  1.08E+01
\\tiny$24\\times28$  401408  64  64  1.03E+01
\\tiny$24\\times32$  401408  64  64  9.55E+00
\\tiny$28\\times4$  401408  64  64  1.59E+01
\\tiny$28\\times8$  401408  64  64  1.43E+01
\\tiny$28\\times12$  401408  64  64  1.39E+01
\\tiny$28\\times16$  401408  64  64  1.30E+01
\\tiny$28\\times20$  401408  64  64  1.02E+01
\\tiny$28\\times24$  401408  64  64  1.06E+01
\\tiny$28\\times28$  401408  64  64  9.94E+00
\\tiny$28\\times32$  401408  64  64  9.87E+00
\\tiny$32\\times4$  401408  64  64  1.53E+01
\\tiny$32\\times8$  401408  64  64  1.44E+01
\\tiny$32\\times12$  401408  64  64  1.36E+01
\\tiny$32\\times16$  401408  64  64  9.86E+00
\\tiny$32\\times20$  401408  64  64  1.00E+01
\\tiny$32\\times24$  401408  64  64  9.44E+00
\\tiny$32\\times28$  401408  64  64  1.00E+01
\\tiny$32\\times32$  401408  64  64  9.67E+00


==> plots/Results/ARM/044_armpl-lines.txt <==
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556
 ARMPL 100352 512 128 0.620840013 21.1863556


==> plots/Results/ARM/044_blas-lines.txt <==
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 
NUMPY B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 20.35 NO T 


==> plots/Results/ARM/044_blis-lines.txt <==
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T
BLIS B3A2C0 006 401408 64 64 1536 2560 128 8 32 4 0 0 0 22.0 NO T




==> plots/Results/ARM/044_tvm.txt <==
\\tiny$4\\times4$ B3A2C0 44 100352 512 128 3584 512 128 4 4 4 4.32E-07 9.47E+00 9.08E-01 1.45E+01 NO T
\\tiny$4\\times8$ B3A2C0 44 100352 512 128 3584 512 128 4 8 4 5.60E-07 1.46E+01 6.31E-01 2.08E+01 NO T
\\tiny$4\\times12$ B3A2C0 44 100352 512 128 3328 504 128 4 12 4 6.65E-07 1.85E+01 5.60E-01 2.35E+01 NO T
\\tiny$4\\times16$ B3A2C0 44 100352 512 128 3328 512 128 4 16 4 8.21E-07 1.99E+01 5.84E-01 2.25E+01 NO T
\\tiny$4\\times20$ B3A2C0 44 100352 512 128 3072 500 128 4 20 4 9.30E-07 2.20E+01 5.67E-01 2.32E+01 NO T
\\tiny$4\\times24$ B3A2C0 44 100352 512 128 3072 504 128 4 24 4 1.06E-06 2.31E+01 5.80E-01 2.27E+01 NO T
\\tiny$4\\times28$ B3A2C0 44 100352 512 128 3072 504 128 4 28 4 1.26E-06 2.27E+01 5.47E-01 2.40E+01 NO T
\\tiny$4\\times32$ B3A2C0 44 100352 512 128 3072 512 128 4 32 4 1.47E-06 2.22E+01 5.87E-01 2.24E+01 NO T
\\tiny$8\\times4$ B3A2C0 44 100352 512 128 3584 512 128 8 4 4 6.26E-07 1.31E+01 8.84E-01 1.49E+01 NO T
\\tiny$8\\times8$ B3A2C0 44 100352 512 128 3584 512 128 8 8 4 8.61E-07 1.90E+01 6.31E-01 2.09E+01 NO T
\\tiny$8\\times12$ B3A2C0 44 100352 512 128 3328 504 128 8 12 4 1.10E-06 2.24E+01 5.78E-01 2.28E+01 NO T
\\tiny$8\\times16$ B3A2C0 44 100352 512 128 3328 512 128 8 16 4 1.53E-06 2.15E+01 6.69E-01 1.97E+01 NO T
\\tiny$8\\times20$ B3A2C0 44 100352 512 128 3072 500 128 8 20 4 2.01E-06 2.04E+01 8.32E-01 1.58E+01 NO T
\\tiny$8\\times24$ B3A2C0 44 100352 512 128 3072 504 128 8 24 4 3.77E-06 1.30E+01 9.27E-01 1.42E+01 NO T
\\tiny$8\\times28$ B3A2C0 44 100352 512 128 3072 504 128 8 28 4 4.53E-06 1.27E+01 9.47E-01 1.39E+01 NO T
\\tiny$8\\times32$ B3A2C0 44 100352 512 128 3072 512 128 8 32 4 5.48E-06 1.20E+01 8.92E-01 1.47E+01 NO T
\\tiny$12\\times4$ B3A2C0 44 100352 512 128 3576 512 128 12 4 4 7.91E-07 1.55E+01 9.29E-01 1.42E+01 NO T
\\tiny$12\\times8$ B3A2C0 44 100352 512 128 3576 512 128 12 8 4 1.20E-06 2.05E+01 7.12E-01 1.85E+01 NO T
\\tiny$12\\times12$ B3A2C0 44 100352 512 128 3324 504 128 12 12 4 2.10E-06 1.76E+01 8.31E-01 1.58E+01 NO T
\\tiny$12\\times16$ B3A2C0 44 100352 512 128 3324 512 128 12 16 4 3.13E-06 1.57E+01 8.70E-01 1.51E+01 NO T
\\tiny$12\\times20$ B3A2C0 44 100352 512 128 3072 500 128 12 20 4 5.09E-06 1.21E+01 1.02E+00 1.29E+01 NO T
\\tiny$12\\times24$ B3A2C0 44 100352 512 128 3072 504 128 12 24 4 6.28E-06 1.17E+01 1.01E+00 1.31E+01 NO T
\\tiny$12\\times28$ B3A2C0 44 100352 512 128 3072 504 128 12 28 4 7.77E-06 1.11E+01 1.01E+00 1.31E+01 NO T
\\tiny$12\\times32$ B3A2C0 44 100352 512 128 3072 512 128 12 32 4 9.14E-06 1.08E+01 1.02E+00 1.29E+01 NO T
\\tiny$16\\times4$ B3A2C0 44 100352 512 128 3584 512 128 16 4 4 1.04E-06 1.57E+01 1.07E+00 1.23E+01 NO T
\\tiny$16\\times8$ B3A2C0 44 100352 512 128 3584 512 128 16 8 4 2.14E-06 1.53E+01 9.77E-01 1.35E+01 NO T
\\tiny$16\\times12$ B3A2C0 44 100352 512 128 3328 504 128 16 12 4 3.42E-06 1.44E+01 9.19E-01 1.43E+01 NO T
\\tiny$16\\times16$ B3A2C0 44 100352 512 128 3328 512 128 16 16 4 5.12E-06 1.28E+01 9.76E-01 1.35E+01 NO T
\\tiny$16\\times20$ B3A2C0 44 100352 512 128 3072 500 128 16 20 4 7.24E-06 1.13E+01 1.07E+00 1.23E+01 NO T
\\tiny$16\\times24$ B3A2C0 44 100352 512 128 3072 504 128 16 24 4 9.00E-06 1.09E+01 1.06E+00 1.24E+01 NO T
\\tiny$16\\times28$ B3A2C0 44 100352 512 128 3072 504 128 16 28 4 1.08E-05 1.06E+01 1.07E+00 1.23E+01 NO T
\\tiny$16\\times32$ B3A2C0 44 100352 512 128 3072 512 128 16 32 4 1.22E-05 1.07E+01 1.09E+00 1.21E+01 NO T
\\tiny$20\\times4$ B3A2C0 44 100352 512 128 3580 512 128 20 4 4 1.23E-06 1.66E+01 9.67E-01 1.36E+01 NO T
\\tiny$20\\times8$ B3A2C0 44 100352 512 128 3580 512 128 20 8 4 3.18E-06 1.29E+01 1.09E+00 1.21E+01 NO T
\\tiny$20\\times12$ B3A2C0 44 100352 512 128 3320 504 128 20 12 4 4.82E-06 1.28E+01 1.07E+00 1.23E+01 NO T
\\tiny$20\\times16$ B3A2C0 44 100352 512 128 3320 512 128 20 16 4 7.23E-06 1.13E+01 1.12E+00 1.17E+01 NO T
\\tiny$20\\times20$ B3A2C0 44 100352 512 128 3060 500 128 20 20 4 9.44E-06 1.09E+01 1.12E+00 1.17E+01 NO T
\\tiny$20\\times24$ B3A2C0 44 100352 512 128 3060 504 128 20 24 4 1.17E-05 1.05E+01 1.12E+00 1.17E+01 NO T
\\tiny$20\\times28$ B3A2C0 44 100352 512 128 3060 504 128 20 28 4 1.37E-05 1.05E+01 1.14E+00 1.15E+01 NO T
\\tiny$20\\times32$ B3A2C0 44 100352 512 128 3060 512 128 20 32 4 1.55E-05 1.06E+01 1.16E+00 1.14E+01 NO T
\\tiny$24\\times4$ B3A2C0 44 100352 512 128 3576 512 128 24 4 4 1.76E-06 1.39E+01 1.23E+00 1.07E+01 NO T
\\tiny$24\\times8$ B3A2C0 44 100352 512 128 3576 512 128 24 8 4 4.35E-06 1.13E+01 1.17E+00 1.12E+01 NO T
\\tiny$24\\times12$ B3A2C0 44 100352 512 128 3312 504 128 24 12 4 6.26E-06 1.18E+01 1.01E+00 1.30E+01 NO T
\\tiny$24\\times16$ B3A2C0 44 100352 512 128 3312 512 128 24 16 4 8.98E-06 1.09E+01 1.16E+00 1.14E+01 NO T
\\tiny$24\\times20$ B3A2C0 44 100352 512 128 3072 500 128 24 20 4 1.15E-05 1.07E+01 1.16E+00 1.13E+01 NO T
\\tiny$24\\times24$ B3A2C0 44 100352 512 128 3072 504 128 24 24 4 1.40E-05 1.05E+01 1.18E+00 1.11E+01 NO T
\\tiny$24\\times28$ B3A2C0 44 100352 512 128 3072 504 128 24 28 4 1.64E-05 1.05E+01 1.22E+00 1.08E+01 NO T
\\tiny$24\\times32$ B3A2C0 44 100352 512 128 3072 512 128 24 32 4 1.95E-05 1.01E+01 1.20E+00 1.10E+01 NO T
\\tiny$28\\times4$ B3A2C0 44 100352 512 128 3584 512 128 28 4 4 2.32E-06 1.24E+01 1.28E+00 1.02E+01 NO T
\\tiny$28\\times8$ B3A2C0 44 100352 512 128 3584 512 128 28 8 4 5.15E-06 1.11E+01 1.22E+00 1.08E+01 NO T
\\tiny$28\\times12$ B3A2C0 44 100352 512 128 3304 504 128 28 12 4 7.92E-06 1.09E+01 1.07E+00 1.23E+01 NO T
\\tiny$28\\times16$ B3A2C0 44 100352 512 128 3304 512 128 28 16 4 1.10E-05 1.04E+01 1.18E+00 1.11E+01 NO T
\\tiny$28\\times20$ B3A2C0 44 100352 512 128 3052 500 128 28 20 4 1.38E-05 1.04E+01 1.27E+00 1.04E+01 NO T
\\tiny$28\\times24$ B3A2C0 44 100352 512 128 3052 504 128 28 24 4 1.67E-05 1.03E+01 1.24E+00 1.06E+01 NO T
\\tiny$28\\times28$ B3A2C0 44 100352 512 128 3052 504 128 28 28 4 1.99E-05 1.01E+01 1.28E+00 1.03E+01 NO T
\\tiny$28\\times32$ B3A2C0 44 100352 512 128 3052 512 128 28 32 4 2.43E-05 9.45E+00 1.23E+00 1.07E+01 NO T
\\tiny$32\\times4$ B3A2C0 44 100352 512 128 3584 512 128 32 4 4 3.02E-06 1.09E+01 1.52E+00 8.68E+00 NO T
\\tiny$32\\times8$ B3A2C0 44 100352 512 128 3584 512 128 32 8 4 6.07E-06 1.08E+01 1.20E+00 1.10E+01 NO T
\\tiny$32\\times12$ B3A2C0 44 100352 512 128 3328 504 128 32 12 4 9.81E-06 1.00E+01 1.73E+00 7.60E+00 NO T
\\tiny$32\\times16$ B3A2C0 44 100352 512 128 3328 512 128 32 16 4 1.24E-05 1.06E+01 1.24E+00 1.06E+01 NO T
\\tiny$32\\times20$ B3A2C0 44 100352 512 128 3072 500 128 32 20 4 1.63E-05 1.01E+01 1.32E+00 9.94E+00 NO T
\\tiny$32\\times24$ B3A2C0 44 100352 512 128 3072 504 128 32 24 4 1.95E-05 1.01E+01 1.27E+00 1.03E+01 NO T
\\tiny$32\\times28$ B3A2C0 44 100352 512 128 3072 504 128 32 28 4 2.47E-05 9.29E+00 1.28E+00 1.03E+01 NO T
\\tiny$32\\times32$ B3A2C0 44 100352 512 128 3072 512 128 32 32 4 2.81E-05 9.33E+00 1.84E+00 7.14E+00 NO T


==> plots/Results/ARM/044_tvm_prefetch.txt <==
#uk	m	n	k	NEW
\\tiny$4\\times4$	100352	512	128	1.42E+01
\\tiny$4\\times8$	100352	512	128	2.06E+01
\\tiny$4\\times12$	100352	512	128	2.39E+01
\\tiny$4\\times16$	100352	512	128	2.56E+01
\\tiny$4\\times20$	100352	512	128	2.57E+01
\\tiny$4\\times24$	100352	512	128	2.61E+01
\\tiny$4\\times28$	100352	512	128	2.51E+01
\\tiny$4\\times32$	100352	512	128	2.33E+01
\\tiny$8\\times4$	100352	512	128	1.57E+01
\\tiny$8\\times8$	100352	512	128	2.11E+01
\\tiny$8\\times12$	100352	512	128	2.49E+01
\\tiny$8\\times16$	100352	512	128	2.30E+01
\\tiny$8\\times20$	100352	512	128	2.19E+01
\\tiny$8\\times24$	100352	512	128	2.02E+01
\\tiny$8\\times28$	100352	512	128	2.06E+01
\\tiny$8\\times32$	100352	512	128	1.96E+01
\\tiny$12\\times4$	100352	512	128	1.58E+01
\\tiny$12\\times8$	100352	512	128	2.07E+01
\\tiny$12\\times12$	100352	512	128	2.13E+01
\\tiny$12\\times16$	100352	512	128	1.93E+01
\\tiny$12\\times20$	100352	512	128	1.99E+01
\\tiny$12\\times24$	100352	512	128	1.91E+01
\\tiny$12\\times28$	100352	512	128	1.75E+01
\\tiny$12\\times32$	100352	512	128	1.72E+01
\\tiny$16\\times4$	100352	512	128	1.44E+01
\\tiny$16\\times8$	100352	512	128	1.96E+01
\\tiny$16\\times12$	100352	512	128	1.85E+01
\\tiny$16\\times16$	100352	512	128	1.97E+01
\\tiny$16\\times20$	100352	512	128	1.83E+01
\\tiny$16\\times24$	100352	512	128	1.81E+01
\\tiny$16\\times28$	100352	512	128	1.72E+01
\\tiny$16\\times32$	100352	512	128	1.10E+01
\\tiny$20\\times4$	100352	512	128	1.57E+01
\\tiny$20\\times8$	100352	512	128	1.86E+01
\\tiny$20\\times12$	100352	512	128	1.63E+01
\\tiny$20\\times16$	100352	512	128	1.67E+01
\\tiny$20\\times20$	100352	512	128	1.76E+01
\\tiny$20\\times24$	100352	512	128	1.11E+01
\\tiny$20\\times28$	100352	512	128	1.10E+01
\\tiny$20\\times32$	100352	512	128	1.10E+01
\\tiny$24\\times4$	100352	512	128	1.58E+01
\\tiny$24\\times8$	100352	512	128	1.70E+01
\\tiny$24\\times12$	100352	512	128	1.68E+01
\\tiny$24\\times16$	100352	512	128	1.62E+01
\\tiny$24\\times20$	100352	512	128	1.10E+01
\\tiny$24\\times24$	100352	512	128	1.10E+01
\\tiny$24\\times28$	100352	512	128	1.08E+01
\\tiny$24\\times32$	100352	512	128	1.04E+01
\\tiny$28\\times4$	100352	512	128	1.53E+01
\\tiny$28\\times8$	100352	512	128	1.27E+01
\\tiny$28\\times12$	100352	512	128	1.70E+01
\\tiny$28\\times16$	100352	512	128	1.55E+01
\\tiny$28\\times20$	100352	512	128	9.41E+00
\\tiny$28\\times24$	100352	512	128	9.50E+00
\\tiny$28\\times28$	100352	512	128	7.91E+00
\\tiny$28\\times32$	100352	512	128	8.65E+00
\\tiny$32\\times4$	100352	512	128	1.33E+01
\\tiny$32\\times8$	100352	512	128	1.37E+01
\\tiny$32\\times12$	100352	512	128	1.63E+01
\\tiny$32\\times16$	100352	512	128	8.50E+00
\\tiny$32\\times20$	100352	512	128	7.88E+00
\\tiny$32\\times24$	100352	512	128	6.80E+00
\\tiny$32\\times28$	100352	512	128	6.99E+00
\\tiny$32\\times32$	100352	512	128	7.33E+00


==> plots/Results/ARM/2000_armpl-lines.txt <==
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477


==> plots/Results/ARM/2000_blas-lines.txt <==
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];


==> plots/Results/ARM/2000_blis-lines.txt <==
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];


==> plots/Results/ARM/2000_tvm.txt <==
\\tiny$4\\times4$ B3A2C0 150 2000 2000 2000 448 640 1024 4 4 4 1.92e-06 1.71e+01 9.24e-01 1.73e+01 NO T
\\tiny$4\\times8$ B3A2C0 150 2000 2000 2000 448 640 1024 4 8 4 2.76e-06 2.38e+01 7.35e-01 2.18e+01 NO T
\\tiny$4\\times12$ B3A2C0 150 2000 2000 2000 448 636 1024 4 12 4 3.87e-06 2.54e+01 6.74e-01 2.37e+01 NO T
\\tiny$4\\times16$ B3A2C0 150 2000 2000 2000 448 640 1024 4 16 4 5.35e-06 2.45e+01 1.02e+00 1.57e+01 NO T
\\tiny$4\\times20$ B3A2C0 150 2000 2000 2000 448 640 1024 4 20 4 6.23e-06 2.63e+01 8.87e-01 1.80e+01 NO T
\\tiny$4\\times24$ B3A2C0 150 2000 2000 2000 448 624 1024 4 24 4 6.82e-06 2.88e+01 6.90e-01 2.32e+01 NO T
\\tiny$4\\times28$ B3A2C0 150 2000 2000 2000 448 616 1024 4 28 4 8.31e-06 2.76e+01 6.73e-01 2.38e+01 NO T
\\tiny$4\\times32$ B3A2C0 150 2000 2000 2000 448 640 1024 4 32 4 1.03e-05 2.55e+01 6.53e-01 2.45e+01 NO T
\\tiny$8\\times4$ B3A2C0 150 2000 2000 2000 448 640 1024 8 4 4 3.23e-06 2.03e+01 7.52e-01 2.13e+01 NO T
\\tiny$8\\times8$ B3A2C0 150 2000 2000 2000 896 640 512 8 8 4 2.64e-06 2.48e+01 6.66e-01 2.40e+01 NO T
\\tiny$8\\times12$ B3A2C0 150 2000 2000 2000 896 636 512 8 12 4 3.70e-06 2.66e+01 5.97e-01 2.68e+01 NO T
\\tiny$8\\times16$ B3A2C0 150 2000 2000 2000 896 640 512 8 16 4 5.43e-06 2.41e+01 6.32e-01 2.53e+01 NO T
\\tiny$8\\times20$ B3A2C0 150 2000 2000 2000 896 640 512 8 20 4 6.93e-06 2.36e+01 9.02e-01 1.77e+01 NO T
\\tiny$8\\times24$ B3A2C0 150 2000 2000 2000 896 624 512 8 24 4 1.36e-05 1.45e+01 9.48e-01 1.69e+01 NO T
\\tiny$8\\times28$ B3A2C0 150 2000 2000 2000 896 616 512 8 28 4 1.68e-05 1.36e+01 1.02e+00 1.57e+01 NO T
\\tiny$8\\times32$ B3A2C0 150 2000 2000 2000 896 640 512 8 32 4 2.18e-05 1.20e+01 9.80e-01 1.63e+01 NO T
\\tiny$12\\times4$ B3A2C0 150 2000 2000 2000 672 672 682 12 4 4 3.24e-06 2.02e+01 7.63e-01 2.10e+01 NO T
\\tiny$12\\times8$ B3A2C0 150 2000 2000 2000 1344 576 341 12 8 4 2.84e-06 2.31e+01 5.69e-01 2.67e+01 NO T
\\tiny$12\\times12$ B3A2C0 150 2000 2000 2000 1344 576 341 12 12 4 5.37e-06 1.83e+01 8.50e-01 1.88e+01 NO T
\\tiny$12\\times16$ B3A2C0 150 2000 2000 2000 1344 576 341 12 16 4 8.11e-06 1.62e+01 9.21e-01 1.74e+01 NO T
\\tiny$12\\times20$ B3A2C0 150 2000 2000 2000 1344 560 341 12 20 4 1.27e-05 1.29e+01 1.04e+00 1.54e+01 NO T
\\tiny$12\\times24$ B3A2C0 150 2000 2000 2000 1344 576 341 12 24 4 1.62e-05 1.21e+01 1.00e+00 1.59e+01 NO T
\\tiny$12\\times28$ B3A2C0 150 2000 2000 2000 1248 560 341 12 28 4 2.05e-05 1.12e+01 1.05e+00 1.52e+01 NO T
\\tiny$12\\times32$ B3A2C0 150 2000 2000 2000 1248 576 341 12 32 4 2.47e-05 1.06e+01 1.04e+00 1.53e+01 NO T
\\tiny$16\\times4$ B3A2C0 150 2000 2000 2000 896 640 512 16 4 4 3.52e-06 1.86e+01 7.63e-01 1.98e+01 NO T
\\tiny$16\\times8$ B3A2C0 150 2000 2000 2000 896 640 512 16 8 4 8.06e-06 1.63e+01 5.99e-01 1.66e+01 NO T
\\tiny$16\\times12$ B3A2C0 150 2000 2000 2000 1792 252 256 16 12 4 6.20e-06 1.59e+01 8.50e-01 1.58e+01 NO T
\\tiny$16\\times16$ B3A2C0 150 2000 2000 2000 1792 256 256 16 16 4 9.98e-06 1.31e+01 9.21e-01 1.68e+01 NO T
\\tiny$16\\times20$ B3A2C0 150 2000 2000 2000 1664 500 256 16 20 4 1.41e-05 1.16e+01 1.04e+00 1.44e+01 NO T
\\tiny$16\\times24$ B3A2C0 150 2000 2000 2000 1664 504 256 16 24 4 1.82e-05 1.08e+01 1.00e+00 1.46e+01 NO T
\\tiny$16\\times28$ B3A2C0 150 2000 2000 2000 1664 504 256 16 28 4 2.14e-05 1.07e+01 1.05e+00 1.42e+01 NO T
\\tiny$16\\times32$ B3A2C0 150 2000 2000 2000 1664 512 256 16 32 4 2.45e-05 1.07e+01 1.04e+00 1.38e+01 NO T
\\tiny$20\\times4$ B3A2C0 150 2000 2000 2000 1120 640 409 20 4 4 3.37e-06 1.94e+01 7.60e-01 2.11e+01 NO T
\\tiny$20\\times8$ B3A2C0 150 2000 2000 2000 1120 640 409 20 8 4 9.71e-06 1.35e+01 1.12e+00 1.43e+01 NO T
\\tiny$20\\times12$ B3A2C0 150 2000 2000 2000 2240 312 204 20 12 4 7.40e-06 1.32e+01 1.06e+00 1.51e+01 NO T
\\tiny$20\\times16$ B3A2C0 150 2000 2000 2000 2080 320 204 20 16 4 1.17e-05 1.12e+01 1.15e+00 1.39e+01 NO T
\\tiny$20\\times20$ B3A2C0 150 2000 2000 2000 2080 320 204 20 20 4 1.47e-05 1.11e+01 1.17e+00 1.37e+01 NO T
\\tiny$20\\times24$ B3A2C0 150 2000 2000 2000 2080 312 204 20 24 4 1.80e-05 1.09e+01 1.19e+00 1.35e+01 NO T
\\tiny$20\\times28$ B3A2C0 150 2000 2000 2000 2080 308 204 20 28 4 2.15e-05 1.07e+01 1.21e+00 1.33e+01 NO T
\\tiny$20\\times32$ B3A2C0 150 2000 2000 2000 1920 320 204 20 32 4 2.51e-05 1.04e+01 1.26e+00 1.27e+01 NO T
\\tiny$24\\times4$ B3A2C0 150 2000 2000 2000 1344 576 341 24 4 4 4.19e-06 1.56e+01 1.12e+00 1.42e+01 NO T
\\tiny$24\\times8$ B3A2C0 150 2000 2000 2000 1344 576 341 24 8 4 1.07e-05 1.22e+01 9.83e-01 1.63e+01 NO T
\\tiny$24\\times12$ B3A2C0 150 2000 2000 2000 1344 576 341 24 12 4 1.60e-05 1.22e+01 9.92e-01 1.42e+01 NO T
\\tiny$24\\times16$ B3A2C0 150 2000 2000 2000 2496 384 170 24 16 4 1.19e-05 1.10e+01 1.24e+00 1.30e+01 NO T
\\tiny$24\\times20$ B3A2C0 150 2000 2000 2000 2496 380 170 24 20 4 1.50e-05 1.09e+01 1.22e+00 1.31e+01 NO T
\\tiny$24\\times24$ B3A2C0 150 2000 2000 2000 2496 384 170 24 24 4 1.86e-05 1.05e+01 1.29e+00 1.24e+01 NO T
\\tiny$24\\times28$ B3A2C0 150 2000 2000 2000 2304 364 170 24 28 4 2.22e-05 1.03e+01 1.29e+00 1.24e+01 NO T
\\tiny$24\\times32$ B3A2C0 150 2000 2000 2000 2304 384 170 24 32 4 2.60e-05 1.00e+01 1.29e+00 1.24e+01 NO T
\\tiny$28\\times4$ B3A2C0 150 2000 2000 2000 1568 448 292 28 4 4 4.77e-06 1.37e+01 1.26e+00 1.27e+01 NO T
\\tiny$28\\times8$ B3A2C0 150 2000 2000 2000 1568 448 292 28 8 4 1.18e-05 1.11e+01 1.10e+00 1.46e+01 NO T
\\tiny$28\\times12$ B3A2C0 150 2000 2000 2000 1568 444 292 28 12 4 1.76e-05 1.12e+01 1.06e+00 1.50e+01 NO T
\\tiny$28\\times16$ B3A2C0 150 2000 2000 2000 2912 448 146 28 16 4 1.21e-05 1.08e+01 1.26e+00 1.27e+01 NO T
\\tiny$28\\times20$ B3A2C0 150 2000 2000 2000 2912 440 146 28 20 4 1.55e-05 1.05e+01 1.29e+00 1.24e+01 NO T
\\tiny$28\\times24$ B3A2C0 150 2000 2000 2000 2688 432 146 28 24 4 1.89e-05 1.04e+01 1.34e+00 1.19e+01 NO T
\\tiny$28\\times28$ B3A2C0 150 2000 2000 2000 2688 448 146 28 28 4 2.33e-05 9.85e+00 1.37e+00 1.16e+01 NO T
\\tiny$28\\times32$ B3A2C0 150 2000 2000 2000 2688 448 146 28 32 4 2.78e-05 9.42e+00 1.37e+00 1.16e+01 NO T
\\tiny$32\\times4$ B3A2C0 150 2000 2000 2000 1792 256 256 32 4 4 5.66e-06 1.16e+01 1.51e+00 1.06e+01 NO T
\\tiny$32\\times8$ B3A2C0 150 2000 2000 2000 1792 256 256 32 8 4 1.19e-05 1.10e+01 1.16e+00 1.38e+01 NO T
\\tiny$32\\times12$ B3A2C0 150 2000 2000 2000 1792 252 256 32 12 4 1.90e-05 1.03e+01 1.34e+00 1.19e+01 NO T
\\tiny$32\\times16$ B3A2C0 150 2000 2000 2000 1792 256 256 32 16 4 2.43e-05 1.08e+01 1.31e+00 1.22e+01 NO T
\\tiny$32\\times20$ B3A2C0 150 2000 2000 2000 2976 500 128 32 20 4 1.61e-05 1.02e+01 1.36e+00 1.18e+01 NO T
\\tiny$32\\times24$ B3A2C0 150 2000 2000 2000 2976 504 128 32 24 4 2.01e-05 9.80e+00 1.45e+00 1.10e+01 NO T
\\tiny$32\\times28$ B3A2C0 150 2000 2000 2000 2976 504 128 32 28 4 2.45e-05 9.37e+00 1.39e+00 1.15e+01 NO T
\\tiny$32\\times32$ B3A2C0 150 2000 2000 2000 2976 512 128 32 32 4 2.79e-05 9.39e+00 1.55e+00 1.03e+01 NO T


==> plots/Results/ARM/conv2d_armpl.txt <==
ARMPL 1605632 64 147 2.94244019 10.2675228
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 576 2.40000010 12.3312540
ARMPL 401408 256 64 0.806919932 16.3006725
ARMPL 401408 64 256 0.970960021 13.5467348
ARMPL 401408 128 256 1.45124006 18.1270313
ARMPL 100352 128 1152 1.73652005 17.0427113
ARMPL 100352 512 128 0.620840013 21.1863556
ARMPL 100352 512 256 1.09472001 24.0305061
ARMPL 100352 128 512 0.747359991 17.5997334
ARMPL 100352 256 512 1.27888000 20.5700893
ARMPL 25088 256 2304 1.34915996 21.9358788
ARMPL 25088 1024 256 0.545679986 24.1044884
ARMPL 25088 1024 512 1.17243993 22.4375458
ARMPL 25088 256 1024 0.974839926 13.4928179
ARMPL 25088 512 1024 1.83908010 14.3042574
ARMPL 6272 512 4608 1.08967996 27.1593571
ARMPL 6272 2048 512 0.542879999 24.2288113
ARMPL 6272 2048 1024 1.76367998 14.9157867
ARMPL 6272 512 2048 0.512160003 25.6820869 


==> plots/Results/ARM/conv2d_blas.txt <==
blas(  1, 1:4 ) = [ 2000 2000 2000   14.26 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   17.10 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   16.88 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   19.53 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   14.70 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   15.94 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   19.96 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   20.35 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   18.90 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   18.55 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   16.36 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   21.90 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   19.38 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   19.12 0.555129];
blas(  1, 1:4 ) = [ 2000 2000 2000   16.99 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   17.12 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   22.93 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   20.92 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   23.61 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   23.47 0.555129]; 


==> plots/Results/ARM/conv2d_blis.txt <==
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   12.40 0.555129];
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   13.30 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   15.50 0.555129];
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   19.00 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   13.70 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   17.60 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   21.00 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   22.00 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   22.84 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   20.59 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   23.38 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   24.04 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   27.06 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   27.76 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   24.15 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   26.57 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   27.65 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   29.14 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   27.11 0.555129]; 


==> plots/Results/ARM/conv2d_tvm.txt <==
4x32 B3A2C0 001 1605632 64 147 2672 64 147 4 32 4 1.66e-06 2.26e+01 1.17e+00 2.58e+01 NO T
4x32 B3A2C0 006 401408 64 64 5120 64 64 4 32 4 8.89E-07 1.84E+01 1.35E-01 2.44E+01 NO T
8x16 B3A2C0 009 401408 64 576 896 64 512 8 16 4 5.48E-06 2.39E+01 1.26E+00 2.35E+01 NO T
4x12 B3A2C0 012 401408 256 64 6144 252 64 4 12 4 4.59e-07 1.34e+01 6.08e-01 2.16e+01 NO T
4x32 B3A2C0 018 401408 64 256 1664 64 256 4 32 4 2.68e-06 2.44e+01 5.10e-01 2.58e+01 NO T
4x28 B3A2C0 038 401408 128 256 1664 112 256 4 28 4 2.26e-06 2.54e+01 9.87e-01 2.66e+01 NO T
8x16 B3A2C0 041 100352 128 1152 896 128 512 8 16 4 5.51e-06 2.38e+01 1.22e+00 2.43e+01 NO T
4x28 B3A2C0 044 100352 512 128 3072 504 128 4 28 4 1.26E-06 2.27E+01 5.47E-01 2.40E+01 NO T
4x28 B3A2C0 046 100352 512 256 1664 504 256 4 28 4 2.29E-06 2.50E+01 9.78E-01 2.69E+01 NO T
4x16 B3A2C0 050 100352 128 512 896 128 512 4 16 4 2.36e-06 2.77e+01 4.84e-01 2.72e+01 NO T
4x32 B3A2C0 080 100352 256 512 2672 64 1024 4 32 4 1.67E-06 2.26E+01 7.48E-02 2.53E+01 NO T
8x16 B3A2C0 083 25088 256 2304 896 256 512 8 16 4 5.42E-06 2.42E+01 1.17E+00 2.53E+01 NO T
4x16 B3A2C0 086 25088 1024 256 1792 256 256 4 16 4 1.31E-06 2.50E+01 5.20E-01 2.53E+01 NO T
4x24 B3A2C0 088 25088 1024 512 896 624 512 4 24 4 3.75e-06 2.62e+01 9.53e-01 2.76e+01 NO T
4x28 B3A2C0 092 25088 256 1024 2672 252 1024 4 28 4 1.42E-06 2.31E+01 7.95E-02 2.38E+01 NO T
4x28 B3A2C0 142 25088 512 1024 2672 420 1024 4 28 4 1.39E-06 2.37E+01 1.53E-01 2.46E+01 NO T
4x12 B3A2C0 145 6272 512 4608 448 504 1024 4 12 4 3.82e-06 2.57e+01 1.15e+00 2.57e+01 NO T
4x24 B3A2C0 148 6272 2048 512 896 624 512 4 24 4 3.67E-06 2.68E+01 4.64E-01 2.83E+01 NO T
4x28 B3A2C0 150 6272 2048 1024 448 616 1024 4 28 4 8.44E-06 2.72E+01 1.02E+00 2.57E+01 NO T
8x16 B3A2C0 154 6272 512 2048 896 512 512 8 16 4 5.42E-06 2.42E+01 5.24E-01 2.51E+01 NO T


==> plots/Results/ARM/tvm_2000_prefetch.txt <==
#uk$  $  GFLOPS
\\tiny$4\\times4$      1.67E+01
\\tiny$4\\times8$      1.94E+01
\\tiny$4\\times12$  2.27E+01
\\tiny$4\\times16$  2.26E+01
\\tiny$4\\times20$  2.14E+01
\\tiny$4\\times24$  1.93E+01
\\tiny$4\\times28$  1.93E+01
\\tiny$4\\times32$  1.62E+01
\\tiny$8\\times4$      2.17E+01
\\tiny$8\\times8$      2.57E+01
\\tiny$8\\times12$  2.89E+01
\\tiny$8\\times16$  2.61E+01
\\tiny$8\\times20$  2.34E+01
\\tiny$8\\times24$  2.05E+01
\\tiny$8\\times28$  2.11E+01
\\tiny$8\\times32$  1.99E+01
\\tiny$12\\times4$  2.22E+01
\\tiny$12\\times8$  2.72E+01
\\tiny$12\\times12$  2.52E+01
\\tiny$12\\times16$  2.23E+01
\\tiny$12\\times20$  2.25E+01
\\tiny$12\\times24$  2.14E+01
\\tiny$12\\times28$  2.02E+01
\\tiny$12\\times32$  1.93E+01
\\tiny$16\\times4$  1.91E+01
\\tiny$16\\times8$  2.59E+01
\\tiny$16\\times12$  2.22E+01
\\tiny$16\\times16$  2.22E+01
\\tiny$16\\times20$  2.09E+01
\\tiny$16\\times24$  1.99E+01
\\tiny$16\\times28$  1.95E+01
\\tiny$16\\times32$  1.17E+01
\\tiny$20\\times4$  1.90E+01
\\tiny$20\\times8$  2.34E+01
\\tiny$20\\times12$  2.11E+01
\\tiny$20\\times16$  1.98E+01
\\tiny$20\\times20$  2.01E+01
\\tiny$20\\times24$  1.17E+01
\\tiny$20\\times28$  1.17E+01
\\tiny$20\\times32$  1.16E+01
\\tiny$24\\times4$  2.16E+01
\\tiny$24\\times8$  2.17E+01
\\tiny$24\\times12$  1.93E+01
\\tiny$24\\times16$  2.10E+01
\\tiny$24\\times20$  1.17E+01
\\tiny$24\\times24$  1.14E+01
\\tiny$24\\times28$  1.15E+01
\\tiny$24\\times32$  1.12E+01
\\tiny$28\\times4$  2.16E+01
\\tiny$28\\times8$  1.95E+01
\\tiny$28\\times12$  1.99E+01
\\tiny$28\\times16$  2.00E+01
\\tiny$28\\times20$  1.17E+01
\\tiny$28\\times24$  1.15E+01
\\tiny$28\\times28$  1.12E+01
\\tiny$28\\times32$  1.10E+01
\\tiny$32\\times4$  2.03E+01
\\tiny$32\\times8$  1.83E+01
\\tiny$32\\times12$  1.99E+01
\\tiny$32\\times16$  1.17E+01
\\tiny$32\\times20$  1.16E+01
\\tiny$32\\times24$  1.11E+01
\\tiny$32\\times28$  1.11E+01
\\tiny$32\\times32$  1.12E+01


==> plots/Results/ARM/tvm_all_prefetch.txt <==
#ID	uk	TVM (BLISXC)
1	4x28	2.34E+01
2	4x28	2.24E+01
3	8x12	2.70E+01
4	4x20	2.34E+01
5	4x24	2.69E+01
6	4x28	2.83E+01
7	8x12	2.68E+01
8	4x24	2.61E+01
9	4x24	2.81E+01
10	4x16	2.76E+01
11	4x16	2.84E+01
12	8x12	2.74E+01
13	4x28	2.61E+01
14	4x24	2.77E+01
15	8x12	2.69E+01
16	8x12	2.78E+01
17	8x12	2.81E+01
18	4x24	2.84E+01
19	8x12	2.68E+01
20	8x12	2.73E+01


==> plots/Results/Intel/006_blis.txt <==
data_gemm_blis(  1, 1:4 ) = [ 401408   64   64   38.44 ];


==> plots/Results/Intel/006_mkl.txt <==
006 Gigaflops: 73.741421



==> plots/Results/Intel/006_tvm.txt <==
4x4 B3A2C0 006 401408 64 64 296 5972 768 4 4 4 1.68e-07 1.22e+01 3.00e-01 1.10e+01 NO T
4x8 B3A2C0 006 401408 64 64 448 6400 512 4 8 4 2.02e-07 2.03e+01 1.66e-01 1.98e+01 NO T
4x12 B3A2C0 006 401408 64 64 896 5112 256 4 12 4 2.72e-07 2.26e+01 1.50e-01 2.19e+01 NO T
4x16 B3A2C0 006 401408 64 64 896 5120 256 4 16 4 3.49e-07 2.34e+01 1.12e-01 2.93e+01 NO T
4x32 B3A2C0 006 401408 64 64 832 5120 256 4 32 4 7.83e-07 2.09e+01 7.72e-02 4.26e+01 NO T
4x48 B3A2C0 006 401408 64 64 768 5088 256 4 48 4 1.52e-06 1.62e+01 8.38e-02 3.92e+01 NO T
4x64 B3A2C0 006 401408 64 64 768 5120 256 4 64 4 2.39e-06 1.37e+01 8.01e-02 4.10e+01 NO T
4x80 B3A2C0 006 401408 64 64 704 5120 256 4 80 4 3.50e-06 1.17e+01 8.02e-02 4.10e+01 NO T
4x96 B3A2C0 006 401408 64 64 640 5088 256 4 96 4 4.71e-06 1.04e+01 8.01e-02 4.11e+01 NO T
4x112 B3A2C0 006 401408 64 64 640 5040 256 4 112 4 6.48e-06 8.84e+00 8.03e-02 4.10e+01 NO T
4x128 B3A2C0 006 401408 64 64 640 5120 256 4 128 4 8.00e-06 8.20e+00 8.00e-02 4.11e+01 NO T
8x4 B3A2C0 006 401408 64 64 448 6400 512 8 4 4 3.19e-07 1.29e+01 3.49e-01 9.43e+00 NO T
8x8 B3A2C0 006 401408 64 64 592 5120 384 8 8 4 3.76e-07 2.18e+01 2.47e-01 1.33e+01 NO T
8x12 B3A2C0 006 401408 64 64 896 5112 256 8 12 4 5.37e-07 2.29e+01 1.56e-01 2.11e+01 NO T
8x16 B3A2C0 006 401408 64 64 896 5120 256 8 16 4 7.63e-07 2.15e+01 1.09e-01 3.01e+01 NO T
8x32 B3A2C0 006 401408 64 64 1536 5120 128 8 32 4 2.13e-06 1.53e+01 8.33e-02 3.95e+01 NO T
8x48 B3A2C0 006 401408 64 64 1280 5088 128 8 48 4 3.86e-06 1.27e+01 8.78e-02 3.74e+01 NO T
8x64 B3A2C0 006 401408 64 64 1280 5120 128 8 64 4 6.20e-06 1.06e+01 1.26e-01 2.61e+01 NO T
8x80 B3A2C0 006 401408 64 64 1152 5120 128 8 80 4 8.35e-06 9.81e+00 1.26e-01 2.61e+01 NO T
8x96 B3A2C0 006 401408 64 64 1024 5088 128 8 96 4 1.20e-05 8.19e+00 1.26e-01 2.61e+01 NO T
8x112 B3A2C0 006 401408 64 64 1024 5040 128 8 112 4 1.53e-05 7.49e+00 1.24e-01 2.64e+01 NO T
8x128 B3A2C0 006 401408 64 64 896 5120 128 8 128 4 1.76e-05 7.44e+00 1.26e-01 2.62e+01 NO T
12x16 B3A2C0 006 401408 64 64 888 5120 256 12 16 4 1.36e-06 1.81e+01 9.33e-02 3.53e+01 NO T
12x32 B3A2C0 006 401408 64 64 1920 7680 85 12 32 4 4.03e-06 1.22e+01 1.01e-01 3.25e+01 NO T


==> plots/Results/Intel/044_blis.txt <==
data_gemm_blis(  1, 1:4 ) = [ 100352  512  128   78.32 ];


==> plots/Results/Intel/044_mkl.txt <==
044 Gigaflops: 81.874237


==> plots/Results/Intel/044_tvm.txt <==
4x4 B3A2C0 044 100352 512 128 296 5972 768 4 4 4 3.19e-07 1.28e+01 1.24e+00 1.06e+01 NO T
4x8 B3A2C0 044 100352 512 128 448 6400 512 4 8 4 3.77e-07 2.17e+01 7.03e-01 1.87e+01 NO T
4x12 B3A2C0 044 100352 512 128 896 5112 256 4 12 4 5.20e-07 2.36e+01 5.78e-01 2.28e+01 NO T
4x16 B3A2C0 044 100352 512 128 896 5120 256 4 16 4 6.78e-07 2.41e+01 4.01e-01 3.28e+01 NO T
4x32 B3A2C0 044 100352 512 128 832 5120 256 4 32 4 1.52e-06 2.16e+01 2.63e-01 5.00e+01 NO T
4x48 B3A2C0 044 100352 512 128 768 5088 256 4 48 4 2.98e-06 1.65e+01 2.50e-01 5.27e+01 NO T
4x64 B3A2C0 044 100352 512 128 768 5120 256 4 64 4 4.63e-06 1.42e+01 2.52e-01 5.21e+01 NO T
4x80 B3A2C0 044 100352 512 128 704 5120 256 4 80 4 6.70e-06 1.22e+01 2.50e-01 5.26e+01 NO T
4x96 B3A2C0 044 100352 512 128 640 5088 256 4 96 4 8.73e-06 1.13e+01 2.80e-01 4.70e+01 NO T
4x112 B3A2C0 044 100352 512 128 640 5040 256 4 112 4 1.27e-05 9.06e+00 3.34e-01 3.94e+01 NO T
4x128 B3A2C0 044 100352 512 128 640 5120 256 4 128 4 1.58e-05 8.29e+00 3.84e-01 3.43e+01 NO T
8x4 B3A2C0 044 100352 512 128 448 6400 512 8 4 4 6.20e-07 1.32e+01 1.29e+00 1.02e+01 NO T
8x8 B3A2C0 044 100352 512 128 592 5120 384 8 8 4 7.23e-07 2.27e+01 8.78e-01 1.50e+01 NO T
8x12 B3A2C0 044 100352 512 128 896 5112 256 8 12 4 1.04e-06 2.35e+01 5.02e-01 2.62e+01 NO T
8x16 B3A2C0 044 100352 512 128 896 5120 256 8 16 4 1.46e-06 2.25e+01 3.39e-01 3.88e+01 NO T
8x32 B3A2C0 044 100352 512 128 1536 5120 128 8 32 4 4.11e-06 1.60e+01 2.51e-01 5.24e+01 NO T
8x48 B3A2C0 044 100352 512 128 1280 5088 128 8 48 4 7.55e-06 1.30e+01 2.55e-01 5.15e+01 NO T
8x64 B3A2C0 044 100352 512 128 1280 5120 128 8 64 4 1.21e-05 1.09e+01 3.91e-01 3.37e+01 NO T
8x80 B3A2C0 044 100352 512 128 1152 5120 128 8 80 4 1.63e-05 1.00e+01 3.98e-01 3.31e+01 NO T
8x96 B3A2C0 044 100352 512 128 1024 5088 128 8 96 4 2.35e-05 8.36e+00 4.43e-01 2.97e+01 NO T
8x112 B3A2C0 044 100352 512 128 1024 5040 128 8 112 4 2.97e-05 7.72e+00 5.48e-01 2.40e+01 NO T
8x128 B3A2C0 044 100352 512 128 896 5120 128 8 128 4 3.44e-05 7.63e+00 5.65e-01 2.33e+01 NO T
12x16 B3A2C0 044 100352 512 128 888 5120 256 12 16 4 2.63e-06 1.87e+01 2.88e-01 4.57e+01 NO T
32x16 B3A2C0 044 100352 512 128 1664 5120 128 32 16 4 1.12e-05 1.18e+01 4.23e-01 3.11e+01 NO T
32x32 B3A2C0 044 100352 512 128 1856 6816 96 32 32 4 2.10e-05 9.36e+00 3.88e-01 3.39e+01 NO T


==> plots/Results/Intel/2000_blis.txt <==
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   95.42 ];


==> plots/Results/Intel/2000_mkl.txt <==
2000 Gigaflops: 101.099141


==> plots/Results/Intel/2000_tvm.txt <==
4x4 B3A2C0 N/A 2000 2000 2000 296 5972 768 4 4 4 1.84e-06 1.34e+01 1.22e+00 1.32e+01 NO T
4x8 B3A2C0 N/A 2000 2000 2000 448 6400 512 4 8 4 1.43e-06 2.29e+01 6.20e-01 2.58e+01 NO T
4x12 B3A2C0 N/A 2000 2000 2000 896 5112 256 4 12 4 1.03e-06 2.40e+01 4.63e-01 3.46e+01 NO T
4x16 B3A2C0 N/A 2000 2000 2000 896 5120 256 4 16 4 1.33e-06 2.46e+01 3.43e-01 4.66e+01 NO T
4x20 B3A2C0 N/A 2000 2000 2000 832 5120 256 4 20 4 1.64e-06 2.50e+01 1.46e+00 1.09e+01 NO T
4x24 B3A2C0 N/A 2000 2000 2000 832 5112 256 4 24 4 1.97e-06 2.50e+01 7.92e-01 2.02e+01 NO T
4x28 B3A2C0 N/A 2000 2000 2000 832 5096 256 4 28 4 2.46e-06 2.33e+01 1.32e+00 1.21e+01 NO T
4x32 B3A2C0 N/A 2000 2000 2000 832 5120 256 4 32 4 3.06e-06 2.14e+01 2.28e-01 7.03e+01 NO T
4x36 B3A2C0 N/A 2000 2000 2000 832 5112 256 4 36 4 3.72e-06 1.98e+01 1.11e+00 1.44e+01 NO T
4x40 B3A2C0 N/A 2000 2000 2000 768 5120 256 4 40 4 4.64e-06 1.77e+01 6.28e-01 2.55e+01 NO T
4x44 B3A2C0 N/A 2000 2000 2000 768 5104 256 4 44 4 5.03e-06 1.79e+01 1.05e+00 1.53e+01 NO T
4x48 B3A2C0 N/A 2000 2000 2000 768 5088 256 4 48 4 5.92e-06 1.66e+01 2.03e-01 7.90e+01 NO T
4x52 B3A2C0 N/A 2000 2000 2000 768 5096 256 4 52 4 7.10e-06 1.50e+01 1.55e+00 1.03e+01 NO T
4x56 B3A2C0 N/A 2000 2000 2000 768 5096 256 4 56 4 7.24e-06 1.58e+01 6.68e-01 2.39e+01 NO T
4x60 B3A2C0 N/A 2000 2000 2000 768 5100 256 4 60 4 8.19e-06 1.50e+01 1.62e+00 9.90e+00 NO T
4x64 B3A2C0 N/A 2000 2000 2000 768 5120 256 4 64 4 9.29e-06 1.41e+01 1.92e-01 8.33e+01 NO T
4x80 B3A2C0 N/A 2000 2000 2000 704 5120 256 4 80 4 1.28e-05 1.28e+01 1.87e-01 8.56e+01 NO T
4x96 B3A2C0 N/A 2000 2000 2000 640 5088 256 4 96 4 1.72e-05 1.14e+01 2.19e-01 7.30e+01 NO T
4x112 B3A2C0 N/A 2000 2000 2000 640 5040 256 4 112 4 2.44e-05 9.40e+00 2.90e-01 5.53e+01 NO T
4x128 B3A2C0 N/A 2000 2000 2000 640 5120 256 4 128 4 3.06e-05 8.58e+00 4.95e-01 3.23e+01 NO T
8x4 B3A2C0 N/A 2000 2000 2000 448 6400 512 8 4 4 2.44e-06 1.34e+01 1.36e+00 1.17e+01 NO T
8x8 B3A2C0 N/A 2000 2000 2000 592 5120 384 8 8 4 2.14e-06 2.30e+01 9.13e-01 1.75e+01 NO T
8x12 B3A2C0 N/A 2000 2000 2000 896 5112 256 8 12 4 2.06e-06 2.38e+01 4.02e-01 3.98e+01 NO T
8x16 B3A2C0 N/A 2000 2000 2000 896 5120 256 8 16 4 2.90e-06 2.26e+01 3.00e-01 5.34e+01 NO T
8x20 B3A2C0 N/A 2000 2000 2000 832 5120 256 8 20 4 3.97e-06 2.06e+01 1.38e+00 1.16e+01 NO T
8x24 B3A2C0 N/A 2000 2000 2000 1536 5112 128 8 24 4 2.61e-06 1.89e+01 9.92e-01 1.61e+01 NO T
8x28 B3A2C0 N/A 2000 2000 2000 1536 5096 128 8 28 4 3.29e-06 1.74e+01 1.71e+00 9.38e+00 NO T
8x32 B3A2C0 N/A 2000 2000 2000 1536 5120 128 8 32 4 4.10e-06 1.60e+01 2.08e-01 7.71e+01 NO T
8x36 B3A2C0 N/A 2000 2000 2000 1408 5112 128 8 36 4 4.78e-06 1.54e+01 1.79e+00 8.95e+00 NO T
8x40 B3A2C0 N/A 2000 2000 2000 1408 5120 128 8 40 4 5.50e-06 1.49e+01 1.07e+00 1.49e+01 NO T
8x44 B3A2C0 N/A 2000 2000 2000 1408 5104 128 8 44 4 6.81e-06 1.32e+01 1.58e+00 1.01e+01 NO T
8x48 B3A2C0 N/A 2000 2000 2000 1280 5088 128 8 48 4 7.54e-06 1.30e+01 1.92e-01 8.34e+01 NO T
8x52 B3A2C0 N/A 2000 2000 2000 1280 5096 128 8 52 4 8.86e-06 1.20e+01 1.53e+00 1.04e+01 NO T
8x56 B3A2C0 N/A 2000 2000 2000 1280 5096 128 8 56 4 1.00e-05 1.15e+01 1.22e+00 1.32e+01 NO T
8x60 B3A2C0 N/A 2000 2000 2000 1280 5100 128 8 60 4 1.10e-05 1.12e+01 1.74e+00 9.18e+00 NO T
8x64 B3A2C0 N/A 2000 2000 2000 1280 5120 128 8 64 4 1.21e-05 1.09e+01 3.18e-01 5.04e+01 NO T
8x80 B3A2C0 N/A 2000 2000 2000 1152 5120 128 8 80 4 1.63e-05 1.01e+01 3.56e-01 4.49e+01 NO T
8x96 B3A2C0 N/A 2000 2000 2000 1024 5088 128 8 96 4 2.40e-05 8.20e+00 4.08e-01 3.92e+01 NO T
8x112 B3A2C0 N/A 2000 2000 2000 1024 5040 128 8 112 4 2.98e-05 7.70e+00 4.04e-01 3.96e+01 NO T
8x128 B3A2C0 N/A 2000 2000 2000 896 5120 128 8 128 4 3.44e-05 7.62e+00 4.09e-01 3.92e+01 NO T


==> plots/Results/Intel/conv2d_blis.txt <==
data_gemm_blis(  1, 1:4 ) = [ 1605632   64  147   41.92 0.720];
data_gemm_blis(  1, 1:4 ) = [ 401408   64   64   38.44 0.086];
data_gemm_blis(  1, 1:4 ) = [ 401408   64  576   44.55 0.664];
data_gemm_blis(  1, 1:4 ) = [ 401408  256   64   60.95 0.216];
data_gemm_blis(  1, 1:4 ) = [ 401408   64  256   44.14 0.298];
data_gemm_blis(  1, 1:4 ) = [ 401408  128  256   61.71 0.426];
data_gemm_blis(  1, 1:4 ) = [ 100352  128 1152   61.97 0.422];
data_gemm_blis(  1, 1:4 ) = [ 100352  512  128   78.32 0.168];
data_gemm_blis(  1, 1:4 ) = [ 100352  512  256   82.89 0.317];
data_gemm_blis(  1, 1:4 ) = [ 100352  128  512   62.08 0.212];
data_gemm_blis(  1, 1:4 ) = [ 100352  256  512   73.34 0.717];
data_gemm_blis(  1, 1:4 ) = [ 25088  256 2304   76.03 0.389];
data_gemm_blis(  1, 1:4 ) = [ 25088 1024  256   90.17 0.146];
data_gemm_blis(  1, 1:4 ) = [ 25088 1024  512   90.52 0.291];
data_gemm_blis(  1, 1:4 ) = [ 25088  256 1024   74.08 0.178];
data_gemm_blis(  1, 1:4 ) = [ 25088  512 1024   85.32 0.308];
data_gemm_blis(  1, 1:4 ) = [ 6272  512 4608   88.50 0.334];
data_gemm_blis(  1, 1:4 ) = [ 6272 2048  512   89.45 0.147];
data_gemm_blis(  1, 1:4 ) = [ 6272 2048 1024   92.82 0.283];
data_gemm_blis(  1, 1:4 ) = [ 6272  512 2048   84.04 0.157];



==> plots/Results/Intel/conv2d_mkl.txt <==
001 Gigaflops: 77.092245
006 Gigaflops: 73.741421
009 Gigaflops: 78.902554
012 Gigaflops: 57.119840
018 Gigaflops: 83.798862
038 Gigaflops: 97.255686
041 Gigaflops: 98.786886
044 Gigaflops: 81.874237
046 Gigaflops: 90.368929
050 Gigaflops: 95.018976
080 Gigaflops: 86.192589
083 Gigaflops: 89.287509
086 Gigaflops: 89.696950
088 Gigaflops: 92.462156
092 Gigaflops: 88.868876
142 Gigaflops: 95.960876
145 Gigaflops: 97.753087
148 Gigaflops: 95.486481
150 Gigaflops: 98.375242
154 Gigaflops: 97.949425


==> plots/Results/Intel/conv2d_tvm.txt <==
1 4x32|4x64|4x80|4x96|4x112|4x128 B3A2C0 001 1605632 64 147 704 5120 256 4 80 4 7.75e-06 1.21e+01 6.23e-01 4.85e+01 NO T 1605632x64x147
2 4x32 B3A2C0 006 401408 64 64 832 5120 256 4 32 4 7.83e-07 2.09e+01 7.72e-02 4.26e+01 NO T 401408x64x64
3 4x64|4x80|4x96|4x112|4x128 B3A2C0 009 401408 64 576 704 5120 256 4 80 4 1.27e-05 1.29e+01 6.07e-01 4.88e+01 NO T 401408x64x576
4 4x64 B3A2C0 012 401408 256 64 768 5120 256 4 64 4 2.37e-06 1.38e+01 2.61e-01 5.03e+01 NO T 401408x256x64
5 4x96|4x112|4x128 B3A2C0 018/028 401408 64 256 640 5088 256 4 96 4 1.71e-05 1.15e+01 2.49e-01 5.29e+01 NO T 401408x64x256
6 4x80 B3A2C0 038 401408 128 256 704 5120 256 4 80 4 1.27e-05 1.29e+01 4.35e-01 6.04e+01 NO T 401408x128x256
7 4x64|4x80 B3A2C0 041/053/063/073 100352 128 1152 768 5120 256 4 64 4 9.31e-06 1.41e+01 4.56e-01 6.49e+01 NO T 100352x128x1152
8 4x48|4x64|4x80|8x32 B3A2C0 044/056/066/076 100352 512 128 768 5088 256 4 48 4 2.98e-06 1.65e+01 2.50e-01 5.27e+01 NO T 100352x512x128
9 4x80 B3A2C0 046 100352 512 256 704 5120 256 4 80 4 1.28e-05 1.28e+01 3.96e-01 6.65e+01 NO T 100352x512x256
10 4x64 B3A2C0 050/060/070 100352 128 512 768 5120 256 4 64 4 9.27e-06 1.41e+01 2.12e-01 6.20e+01 NO T 100352x128x512
11 4x64|4x80|4x96|4x112|4x128 B3A2C0 080 100352 64 512 640 5120 256 4 128 4 3.07e-05 8.55e+00 1.23e-01 5.33e+01 NO T 100352x64x512
12 4x64 B3A2C0 083/095/105/115/125/135 25088 256 2304 768 5120 256 4 64 4 9.28e-06 1.41e+01 3.88e-01 7.62e+01 NO T 25088x256x2304
13 4x80 B3A2C0 086/098/108/118/128/138 25088 1024 256 704 5120 256 4 80 4 1.27e-05 1.29e+01 1.84e-01 7.15e+01 NO T 25088x1024x256
14 4x80 B3A2C0 088 25088 1024 512 704 5120 256 4 80 4 1.28e-05 1.28e+01 3.40e-01 7.73e+01 NO T 28088x1024x512
15 4x64 B3A2C0 092/102/112/122/132 25088 256 147 768 5120 256 4 64 4 5.53e-06 1.36e+01 2.84e-02 6.64e+01 NO T 25088x246x1024
16 4x80 B3A2C0 142 25088 512 1024 704 5120 256 4 80 4 1.28e-05 1.28e+01 3.40e-01 7.73e+01 NO T 25088x512x1024
17 4x64|4x80 B3A2C0 145/157/167 6272 512 4608 704 5120 256 4 80 4 1.27e-05 1.29e+01 3.52e-01 8.40e+01 NO T 6272x512x4608
18 4x80 B3A2C0 148/160/170 6272 2048 512 704 5120 256 4 80 4 1.28e-05 1.28e+01 1.68e-01 7.81e+01 NO T 6272x2048x832
19 4x80 B3A2C0 150 6272 2048 1024 704 5120 256 4 80 4 1.28e-05 1.28e+01 3.20e-01 8.21e+01 NO T 6272x2048x1024
20 4x64|4x80 B3A2C0 154 6272 512 2048 704 5120 256 4 80 4 1.28e-05 1.28e+01 1.58e-01 8.35e+01 NO T 6272x512x2048


==> plots/nueva_figura16/conv2d_armpl.txt <==
ARMPL 1605632 64 147 2.94244019 10.2675228
ARMPL 401408 64 64 0.276720017 11.8832541
ARMPL 401408 64 576 2.40000010 12.3312540
ARMPL 401408 256 64 0.806919932 16.3006725
ARMPL 401408 64 256 0.970960021 13.5467348
ARMPL 401408 128 256 1.45124006 18.1270313
ARMPL 100352 128 1152 1.73652005 17.0427113
ARMPL 100352 512 128 0.620840013 21.1863556
ARMPL 100352 512 256 1.09472001 24.0305061
ARMPL 100352 128 512 0.747359991 17.5997334
ARMPL 100352 256 512 1.27888000 20.5700893
ARMPL 25088 256 2304 1.34915996 21.9358788
ARMPL 25088 1024 256 0.545679986 24.1044884
ARMPL 25088 1024 512 1.17243993 22.4375458
ARMPL 25088 256 1024 0.974839926 13.4928179
ARMPL 25088 512 1024 1.83908010 14.3042574
ARMPL 6272 512 4608 1.08967996 27.1593571
ARMPL 6272 2048 512 0.542879999 24.2288113
ARMPL 6272 2048 1024 1.76367998 14.9157867
ARMPL 6272 512 2048 0.512160003 25.6820869 
 


==> plots/nueva_figura16/conv2d_blas.txt <==
blas(  1, 1:4 ) = [ 2000 2000 2000   14.26 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   17.10 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   16.88 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   19.53 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   14.70 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   15.94 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   19.96 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   20.35 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   18.90 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   18.55 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   16.36 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   21.90 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   19.38 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   19.12 0.555129];
blas(  1, 1:4 ) = [ 2000 2000 2000   16.99 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   17.12 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   22.93 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   20.92 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   23.61 0.555129]; 
blas(  1, 1:4 ) = [ 2000 2000 2000   23.47 0.555129]; 


==> plots/nueva_figura16/conv2d_blis.txt <==
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   12.40 0.555129];
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   13.30 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   15.50 0.555129];
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   19.00 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   13.70 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   17.60 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   21.00 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   22.00 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   22.84 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   20.59 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   23.38 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   24.04 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   27.06 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   27.76 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   24.15 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   26.57 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   27.65 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   29.14 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129]; 
data_gemm_blisdata_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   27.11 0.555129]; 


==> plots/nueva_figura16/datos_completos_uso.dat <==
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------
  #Layer |                         |                |                |         | L1 used           Max.     |  L2 used          Max.     |  L3 used          Max.
  id.    | m       n       k       | mc   nc   kc   | mc*  nc*  kc*  | mr  nr  | KiB      (%)      (%)      |  MiB     (%)      (%)      |  MiB     (%)      (%)
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------
       1 | 1605632      64     147 |  896 3072  512 |  896   64  147 | ***BLIS | 6.89e+00 1.08e-01 -1.0e+00 | 5.02e-01 2.51e-01 -1.0e+00 | 2.19e-01 5.47e-02 -1.00e+00
       1 | 1605632      64     147 | 3120   64  147 | 3120   64  147 |   4   8 | 4.59e+00 7.18e-02 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 7.62e-01 1.90e-01 -1.00e+00
       1 | 1605632      64     147 | 2897   64  147 | 2897   64  147 |   4  12 | 6.89e+00 1.08e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 7.07e-01 1.77e-01 -1.00e+00
       1 | 1605632      64     147 | 2897   64  147 | 2897   64  147 |   4  16 | 9.19e+00 1.44e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 7.07e-01 1.77e-01 -1.00e+00
       1 | 1605632      64     147 | 2897   64  147 | 2897   64  147 |   4  20 | 1.15e+01 1.79e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 7.07e-01 1.77e-01 -1.00e+00
       1 | 1605632      64     147 | 2674   64  147 | 2674   64  147 |   4  24 | 1.38e+01 2.15e-01 5.00e-01 | 1.50e+00 7.50e-01 7.50e-01 | 6.53e-01 1.63e-01 -1.00e+00
       1 | 1605632      64     147 | 2674   64  147 | 2674   64  147 |   4  28 | 1.61e+01 2.51e-01 5.00e-01 | 1.50e+00 7.50e-01 7.50e-01 | 6.53e-01 1.63e-01 -1.00e+00
       1 | 1605632      64     147 | 2897   64  147 | 2897   64  147 |   8  12 | 6.89e+00 1.08e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 7.07e-01 1.77e-01 -1.00e+00
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------
       2 |  401408      64      64 |  896 3072  512 |  896   64   64 | ***BLIS | 3.00e+00 4.69e-02 -1.0e+00 | 2.19e-01 1.09e-01 -1.0e+00 | 2.19e-01 5.47e-02 -1.00e+00
       2 |  401408      64      64 | 6656   64   64 | 6656   64   64 |   4   8 | 2.00e+00 3.12e-02 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 1.62e+00 4.06e-01 -1.00e+00
       2 |  401408      64      64 | 6144   64   64 | 6144   64   64 |   4  12 | 3.00e+00 4.69e-02 5.00e-01 | 1.50e+00 7.50e-01 7.50e-01 | 1.50e+00 3.75e-01 -1.00e+00
       2 |  401408      64      64 | 6144   64   64 | 6144   64   64 |   4  16 | 4.00e+00 6.25e-02 5.00e-01 | 1.50e+00 7.50e-01 7.50e-01 | 1.50e+00 3.75e-01 -1.00e+00
       2 |  401408      64      64 | 5632   64   64 | 5632   64   64 |   4  20 | 5.00e+00 7.81e-02 5.00e-01 | 1.38e+00 6.88e-01 6.88e-01 | 1.38e+00 3.44e-01 -1.00e+00
       2 |  401408      64      64 | 5120   64   64 | 5120   64   64 |   4  24 | 6.00e+00 9.38e-02 5.00e-01 | 1.25e+00 6.25e-01 6.25e-01 | 1.25e+00 3.12e-01 -1.00e+00
       2 |  401408      64      64 | 5120   64   64 | 5120   64   64 |   4  28 | 7.00e+00 1.09e-01 5.00e-01 | 1.25e+00 6.25e-01 6.25e-01 | 1.25e+00 3.12e-01 -1.00e+00
       2 |  401408      64      64 | 6144   64   64 | 6144   64   64 |   8  12 | 3.00e+00 4.69e-02 5.00e-01 | 1.50e+00 7.50e-01 7.50e-01 | 1.50e+00 3.75e-01 -1.00e+00
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------
       3 |  401408      64     576 |  896 3072  512 |  896   64  512 | ***BLIS | 2.40e+01 3.75e-01 -1.0e+00 | 1.75e+00 8.75e-01 -1.0e+00 | 2.19e-01 5.47e-02 -1.00e+00
       3 |  401408      64     576 |  796   64  576 |  796   64  576 |   4   8 | 1.80e+01 2.81e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 1.94e-01 4.86e-02 -1.00e+00
       3 |  401408      64     576 |  796   64  576 |  796   64  576 |   4  12 | 2.70e+01 4.22e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 1.94e-01 4.86e-02 -1.00e+00
       3 |  401408      64     576 |  896   64  512 |  896   64  512 |   4  16 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 2.19e-01 5.47e-02 -1.00e+00
       3 |  401408      64     576 | 1121   64  409 | 1121   64  409 |   4  20 | 3.20e+01 4.99e-01 5.00e-01 | 1.75e+00 8.74e-01 8.75e-01 | 2.74e-01 6.84e-02 -1.00e+00
       3 |  401408      64     576 | 1345   64  341 | 1345   64  341 |   4  24 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 3.28e-01 8.21e-02 -1.00e+00
       3 |  401408      64     576 | 1458   64  292 | 1458   64  292 |   4  28 | 3.19e+01 4.99e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 3.56e-01 8.90e-02 -1.00e+00
       3 |  401408      64     576 |  896   64  512 |  896   64  512 |   8  12 | 2.40e+01 3.75e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 2.19e-01 5.47e-02 -1.00e+00
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------
       4 |  401408     256      64 |  896 3072  512 |  896  256   64 | ***BLIS | 3.00e+00 4.69e-02 -1.0e+00 | 2.19e-01 1.09e-01 -1.0e+00 | 8.75e-01 2.19e-01 -1.00e+00
       4 |  401408     256      64 | 6656  137   64 | 6656  137   64 |   4   8 | 2.00e+00 3.12e-02 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 3.48e+00 8.70e-01 -1.00e+00
       4 |  401408     256      64 | 6144  149   64 | 6144  149   64 |   4  12 | 3.00e+00 4.69e-02 5.00e-01 | 1.50e+00 7.50e-01 7.50e-01 | 3.49e+00 8.73e-01 -1.00e+00
       4 |  401408     256      64 | 6144  149   64 | 6144  149   64 |   4  16 | 4.00e+00 6.25e-02 5.00e-01 | 1.50e+00 7.50e-01 7.50e-01 | 3.49e+00 8.73e-01 -1.00e+00
       4 |  401408     256      64 | 5632  162   64 | 5632  162   64 |   4  20 | 5.00e+00 7.81e-02 5.00e-01 | 1.38e+00 6.88e-01 6.88e-01 | 3.48e+00 8.70e-01 -1.00e+00
       4 |  401408     256      64 | 5120  179   64 | 5120  179   64 |   4  24 | 6.00e+00 9.38e-02 5.00e-01 | 1.25e+00 6.25e-01 6.25e-01 | 3.50e+00 8.74e-01 -1.00e+00
       4 |  401408     256      64 | 5120  179   64 | 5120  179   64 |   4  28 | 7.00e+00 1.09e-01 5.00e-01 | 1.25e+00 6.25e-01 6.25e-01 | 3.50e+00 8.74e-01 -1.00e+00
       4 |  401408     256      64 | 6144  149   64 | 6144  149   64 |   8  12 | 3.00e+00 4.69e-02 5.00e-01 | 1.50e+00 7.50e-01 7.50e-01 | 3.49e+00 8.73e-01 -1.00e+00
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------
       5 |  401408      64     256 |  896 3072  512 |  896   64  256 | ***BLIS | 1.20e+01 1.88e-01 -1.0e+00 | 8.75e-01 4.38e-01 -1.0e+00 | 2.19e-01 5.47e-02 -1.00e+00
       5 |  401408      64     256 | 1792   64  256 | 1792   64  256 |   4   8 | 8.00e+00 1.25e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 4.38e-01 1.09e-01 -1.00e+00
       5 |  401408      64     256 | 1792   64  256 | 1792   64  256 |   4  12 | 1.20e+01 1.88e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 4.38e-01 1.09e-01 -1.00e+00
       5 |  401408      64     256 | 1792   64  256 | 1792   64  256 |   4  16 | 1.60e+01 2.50e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 4.38e-01 1.09e-01 -1.00e+00
       5 |  401408      64     256 | 1664   64  256 | 1664   64  256 |   4  20 | 2.00e+01 3.12e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 4.06e-01 1.02e-01 -1.00e+00
       5 |  401408      64     256 | 1664   64  256 | 1664   64  256 |   4  24 | 2.40e+01 3.75e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 4.06e-01 1.02e-01 -1.00e+00
       5 |  401408      64     256 | 1664   64  256 | 1664   64  256 |   4  28 | 2.80e+01 4.38e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 4.06e-01 1.02e-01 -1.00e+00
       5 |  401408      64     256 | 1792   64  256 | 1792   64  256 |   8  12 | 1.20e+01 1.88e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 4.38e-01 1.09e-01 -1.00e+00
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------
       6 |  401408     128     256 |  896 3072  512 |  896  128  256 | ***BLIS | 1.20e+01 1.88e-01 -1.0e+00 | 8.75e-01 4.38e-01 -1.0e+00 | 4.38e-01 1.09e-01 -1.00e+00
       6 |  401408     128     256 | 1792  128  256 | 1792  128  256 |   4   8 | 8.00e+00 1.25e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 8.75e-01 2.19e-01 -1.00e+00
       6 |  401408     128     256 | 1792  128  256 | 1792  128  256 |   4  12 | 1.20e+01 1.88e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 8.75e-01 2.19e-01 -1.00e+00
       6 |  401408     128     256 | 1792  128  256 | 1792  128  256 |   4  16 | 1.60e+01 2.50e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 8.75e-01 2.19e-01 -1.00e+00
       6 |  401408     128     256 | 1664  128  256 | 1664  128  256 |   4  20 | 2.00e+01 3.12e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 8.12e-01 2.03e-01 -1.00e+00
       6 |  401408     128     256 | 1664  128  256 | 1664  128  256 |   4  24 | 2.40e+01 3.75e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 8.12e-01 2.03e-01 -1.00e+00
       6 |  401408     128     256 | 1664  128  256 | 1664  128  256 |   4  28 | 2.80e+01 4.38e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 8.12e-01 2.03e-01 -1.00e+00
       6 |  401408     128     256 | 1792  128  256 | 1792  128  256 |   8  12 | 1.20e+01 1.88e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 8.75e-01 2.19e-01 -1.00e+00
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------
       7 |  100352     128    1152 |  896 3072  512 |  896  128  512 | ***BLIS | 2.40e+01 3.75e-01 -1.0e+00 | 1.75e+00 8.75e-01 -1.0e+00 | 4.38e-01 1.09e-01 -1.00e+00
       7 |  100352     128    1152 |  448  128 1024 |  448  128 1024 |   4   8 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 2.19e-01 5.47e-02 -1.00e+00
       7 |  100352     128    1152 |  672  128  682 |  672  128  682 |   4  12 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.74e-01 8.75e-01 | 3.28e-01 8.20e-02 -1.00e+00
       7 |  100352     128    1152 |  896  128  512 |  896  128  512 |   4  16 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 4.38e-01 1.09e-01 -1.00e+00
       7 |  100352     128    1152 | 1121  128  409 | 1121  128  409 |   4  20 | 3.20e+01 4.99e-01 5.00e-01 | 1.75e+00 8.74e-01 8.75e-01 | 5.47e-01 1.37e-01 -1.00e+00
       7 |  100352     128    1152 | 1345  128  341 | 1345  128  341 |   4  24 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 6.57e-01 1.64e-01 -1.00e+00
       7 |  100352     128    1152 | 1458  128  292 | 1458  128  292 |   4  28 | 3.19e+01 4.99e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 7.12e-01 1.78e-01 -1.00e+00
       7 |  100352     128    1152 |  896  128  512 |  896  128  512 |   8  12 | 2.40e+01 3.75e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 4.38e-01 1.09e-01 -1.00e+00
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------
       8 |  100352     512     128 |  896 3072  512 |  896  512  128 | ***BLIS | 6.00e+00 9.38e-02 -1.0e+00 | 4.38e-01 2.19e-01 -1.0e+00 | 1.75e+00 4.38e-01 -1.00e+00
       8 |  100352     512     128 | 3584  256  128 | 3584  256  128 |   4   8 | 4.00e+00 6.25e-02 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 3.50e+00 8.75e-01 -1.00e+00
       8 |  100352     512     128 | 3328  275  128 | 3328  275  128 |   4  12 | 6.00e+00 9.38e-02 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 3.49e+00 8.73e-01 -1.00e+00
       8 |  100352     512     128 | 3328  275  128 | 3328  275  128 |   4  16 | 8.00e+00 1.25e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 3.49e+00 8.73e-01 -1.00e+00
       8 |  100352     512     128 | 3072  298  128 | 3072  298  128 |   4  20 | 1.00e+01 1.56e-01 5.00e-01 | 1.50e+00 7.50e-01 7.50e-01 | 3.49e+00 8.73e-01 -1.00e+00
       8 |  100352     512     128 | 3072  298  128 | 3072  298  128 |   4  24 | 1.20e+01 1.88e-01 5.00e-01 | 1.50e+00 7.50e-01 7.50e-01 | 3.49e+00 8.73e-01 -1.00e+00
       8 |  100352     512     128 | 3072  298  128 | 3072  298  128 |   4  28 | 1.40e+01 2.19e-01 5.00e-01 | 1.50e+00 7.50e-01 7.50e-01 | 3.49e+00 8.73e-01 -1.00e+00
       8 |  100352     512     128 | 3328  275  128 | 3328  275  128 |   8  12 | 6.00e+00 9.38e-02 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 3.49e+00 8.73e-01 -1.00e+00
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------
       9 |  100352     512     256 |  896 3072  512 |  896  512  256 | ***BLIS | 1.20e+01 1.88e-01 -1.0e+00 | 8.75e-01 4.38e-01 -1.0e+00 | 1.75e+00 4.38e-01 -1.00e+00
       9 |  100352     512     256 | 1792  256  256 | 1792  256  256 |   4   8 | 8.00e+00 1.25e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 1.75e+00 4.38e-01 -1.00e+00
       9 |  100352     512     256 | 1792  256  256 | 1792  256  256 |   4  12 | 1.20e+01 1.88e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 1.75e+00 4.38e-01 -1.00e+00
       9 |  100352     512     256 | 1792  256  256 | 1792  256  256 |   4  16 | 1.60e+01 2.50e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 1.75e+00 4.38e-01 -1.00e+00
       9 |  100352     512     256 | 1664  512  256 | 1664  512  256 |   4  20 | 2.00e+01 3.12e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 3.25e+00 8.12e-01 -1.00e+00
       9 |  100352     512     256 | 1664  512  256 | 1664  512  256 |   4  24 | 2.40e+01 3.75e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 3.25e+00 8.12e-01 -1.00e+00
       9 |  100352     512     256 | 1664  512  256 | 1664  512  256 |   4  28 | 2.80e+01 4.38e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 3.25e+00 8.12e-01 -1.00e+00
       9 |  100352     512     256 | 1792  256  256 | 1792  256  256 |   8  12 | 1.20e+01 1.88e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 1.75e+00 4.38e-01 -1.00e+00
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------
      10 |  100352     128     512 |  896 3072  512 |  896  128  512 | ***BLIS | 2.40e+01 3.75e-01 -1.0e+00 | 1.75e+00 8.75e-01 -1.0e+00 | 4.38e-01 1.09e-01 -1.00e+00
      10 |  100352     128     512 |  896  128  512 |  896  128  512 |   4   8 | 1.60e+01 2.50e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 4.38e-01 1.09e-01 -1.00e+00
      10 |  100352     128     512 |  896  128  512 |  896  128  512 |   4  12 | 2.40e+01 3.75e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 4.38e-01 1.09e-01 -1.00e+00
      10 |  100352     128     512 |  896  128  512 |  896  128  512 |   4  16 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 4.38e-01 1.09e-01 -1.00e+00
      10 |  100352     128     512 | 1121  128  409 | 1121  128  409 |   4  20 | 3.20e+01 4.99e-01 5.00e-01 | 1.75e+00 8.74e-01 8.75e-01 | 5.47e-01 1.37e-01 -1.00e+00
      10 |  100352     128     512 | 1345  128  341 | 1345  128  341 |   4  24 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 6.57e-01 1.64e-01 -1.00e+00
      10 |  100352     128     512 | 1458  128  292 | 1458  128  292 |   4  28 | 3.19e+01 4.99e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 7.12e-01 1.78e-01 -1.00e+00
      10 |  100352     128     512 |  896  128  512 |  896  128  512 |   8  12 | 2.40e+01 3.75e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 4.38e-01 1.09e-01 -1.00e+00
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------
      11 |  100352     256     512 |  896 3072  512 |  896  256  512 | ***BLIS | 2.40e+01 3.75e-01 -1.0e+00 | 1.75e+00 8.75e-01 -1.0e+00 | 8.75e-01 2.19e-01 -1.00e+00
      11 |  100352     256     512 |  896  256  512 |  896  256  512 |   4   8 | 1.60e+01 2.50e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 8.75e-01 2.19e-01 -1.00e+00
      11 |  100352     256     512 |  896  256  512 |  896  256  512 |   4  12 | 2.40e+01 3.75e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 8.75e-01 2.19e-01 -1.00e+00
      11 |  100352     256     512 |  896  256  512 |  896  256  512 |   4  16 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 8.75e-01 2.19e-01 -1.00e+00
      11 |  100352     256     512 | 1121  256  409 | 1121  256  409 |   4  20 | 3.20e+01 4.99e-01 5.00e-01 | 1.75e+00 8.74e-01 8.75e-01 | 1.09e+00 2.74e-01 -1.00e+00
      11 |  100352     256     512 | 1345  256  341 | 1345  256  341 |   4  24 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 1.31e+00 3.28e-01 -1.00e+00
      11 |  100352     256     512 | 1458  256  292 | 1458  256  292 |   4  28 | 3.19e+01 4.99e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 1.42e+00 3.56e-01 -1.00e+00
      11 |  100352     256     512 |  896  256  512 |  896  256  512 |   8  12 | 2.40e+01 3.75e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 8.75e-01 2.19e-01 -1.00e+00
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------
      12 |   25088     256    2304 |  896 3072  512 |  896  256  512 | ***BLIS | 2.40e+01 3.75e-01 -1.0e+00 | 1.75e+00 8.75e-01 -1.0e+00 | 8.75e-01 2.19e-01 -1.00e+00
      12 |   25088     256    2304 |  448  256 1024 |  448  256 1024 |   4   8 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 4.38e-01 1.09e-01 -1.00e+00
      12 |   25088     256    2304 |  672  256  682 |  672  256  682 |   4  12 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.74e-01 8.75e-01 | 6.56e-01 1.64e-01 -1.00e+00
      12 |   25088     256    2304 |  896  256  512 |  896  256  512 |   4  16 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 8.75e-01 2.19e-01 -1.00e+00
      12 |   25088     256    2304 | 1121  256  409 | 1121  256  409 |   4  20 | 3.20e+01 4.99e-01 5.00e-01 | 1.75e+00 8.74e-01 8.75e-01 | 1.09e+00 2.74e-01 -1.00e+00
      12 |   25088     256    2304 | 1345  256  341 | 1345  256  341 |   4  24 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 1.31e+00 3.28e-01 -1.00e+00
      12 |   25088     256    2304 | 1458  256  292 | 1458  256  292 |   4  28 | 3.19e+01 4.99e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 1.42e+00 3.56e-01 -1.00e+00
      12 |   25088     256    2304 |  896  256  512 |  896  256  512 |   8  12 | 2.40e+01 3.75e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 8.75e-01 2.19e-01 -1.00e+00
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------
      13 |   25088    1024     256 |  896 3072  512 |  896 1024  256 | ***BLIS | 1.20e+01 1.88e-01 -1.0e+00 | 8.75e-01 4.38e-01 -1.0e+00 | 3.50e+00 8.75e-01 -1.00e+00
      13 |   25088    1024     256 | 1792  256  256 | 1792  256  256 |   4   8 | 8.00e+00 1.25e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 1.75e+00 4.38e-01 -1.00e+00
      13 |   25088    1024     256 | 1792  256  256 | 1792  256  256 |   4  12 | 1.20e+01 1.88e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 1.75e+00 4.38e-01 -1.00e+00
      13 |   25088    1024     256 | 1792  256  256 | 1792  256  256 |   4  16 | 1.60e+01 2.50e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 1.75e+00 4.38e-01 -1.00e+00
      13 |   25088    1024     256 | 1664  512  256 | 1664  512  256 |   4  20 | 2.00e+01 3.12e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 3.25e+00 8.12e-01 -1.00e+00
      13 |   25088    1024     256 | 1664  512  256 | 1664  512  256 |   4  24 | 2.40e+01 3.75e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 3.25e+00 8.12e-01 -1.00e+00
      13 |   25088    1024     256 | 1664  512  256 | 1664  512  256 |   4  28 | 2.80e+01 4.38e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 3.25e+00 8.12e-01 -1.00e+00
      13 |   25088    1024     256 | 1792  256  256 | 1792  256  256 |   8  12 | 1.20e+01 1.88e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 1.75e+00 4.38e-01 -1.00e+00
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------
      14 |   25088    1024     512 |  896 3072  512 |  896 1024  512 | ***BLIS | 2.40e+01 3.75e-01 -1.0e+00 | 1.75e+00 8.75e-01 -1.0e+00 | 3.50e+00 8.75e-01 -1.00e+00
      14 |   25088    1024     512 |  896  640  512 |  896  640  512 |   4   8 | 1.60e+01 2.50e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 2.19e+00 5.47e-01 -1.00e+00
      14 |   25088    1024     512 |  896  640  512 |  896  640  512 |   4  12 | 2.40e+01 3.75e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 2.19e+00 5.47e-01 -1.00e+00
      14 |   25088    1024     512 |  896  640  512 |  896  640  512 |   4  16 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 2.19e+00 5.47e-01 -1.00e+00
      14 |   25088    1024     512 | 1121  640  409 | 1121  640  409 |   4  20 | 3.20e+01 4.99e-01 5.00e-01 | 1.75e+00 8.74e-01 8.75e-01 | 2.74e+00 6.84e-01 -1.00e+00
      14 |   25088    1024     512 | 1345  576  341 | 1345  576  341 |   4  24 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 2.96e+00 7.39e-01 -1.00e+00
      14 |   25088    1024     512 | 1458  448  292 | 1458  448  292 |   4  28 | 3.19e+01 4.99e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 2.49e+00 6.23e-01 -1.00e+00
      14 |   25088    1024     512 |  896  640  512 |  896  640  512 |   8  12 | 2.40e+01 3.75e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 2.19e+00 5.47e-01 -1.00e+00
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------
      15 |   25088     256    1024 |  896 3072  512 |  896  256  512 | ***BLIS | 2.40e+01 3.75e-01 -1.0e+00 | 1.75e+00 8.75e-01 -1.0e+00 | 8.75e-01 2.19e-01 -1.00e+00
      15 |   25088     256    1024 |  448  256 1024 |  448  256 1024 |   4   8 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 4.38e-01 1.09e-01 -1.00e+00
      15 |   25088     256    1024 |  672  256  682 |  672  256  682 |   4  12 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.74e-01 8.75e-01 | 6.56e-01 1.64e-01 -1.00e+00
      15 |   25088     256    1024 |  896  256  512 |  896  256  512 |   4  16 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 8.75e-01 2.19e-01 -1.00e+00
      15 |   25088     256    1024 | 1121  256  409 | 1121  256  409 |   4  20 | 3.20e+01 4.99e-01 5.00e-01 | 1.75e+00 8.74e-01 8.75e-01 | 1.09e+00 2.74e-01 -1.00e+00
      15 |   25088     256    1024 | 1345  256  341 | 1345  256  341 |   4  24 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 1.31e+00 3.28e-01 -1.00e+00
      15 |   25088     256    1024 | 1458  256  292 | 1458  256  292 |   4  28 | 3.19e+01 4.99e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 1.42e+00 3.56e-01 -1.00e+00
      15 |   25088     256    1024 |  896  256  512 |  896  256  512 |   8  12 | 2.40e+01 3.75e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 8.75e-01 2.19e-01 -1.00e+00
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------
      16 |   25088     512    1024 |  896 3072  512 |  896  512  512 | ***BLIS | 2.40e+01 3.75e-01 -1.0e+00 | 1.75e+00 8.75e-01 -1.0e+00 | 1.75e+00 4.38e-01 -1.00e+00
      16 |   25088     512    1024 |  448  512 1024 |  448  512 1024 |   4   8 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 8.75e-01 2.19e-01 -1.00e+00
      16 |   25088     512    1024 |  672  512  682 |  672  512  682 |   4  12 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.74e-01 8.75e-01 | 1.31e+00 3.28e-01 -1.00e+00
      16 |   25088     512    1024 |  896  512  512 |  896  512  512 |   4  16 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 1.75e+00 4.38e-01 -1.00e+00
      16 |   25088     512    1024 | 1121  512  409 | 1121  512  409 |   4  20 | 3.20e+01 4.99e-01 5.00e-01 | 1.75e+00 8.74e-01 8.75e-01 | 2.19e+00 5.47e-01 -1.00e+00
      16 |   25088     512    1024 | 1345  512  341 | 1345  512  341 |   4  24 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 2.63e+00 6.57e-01 -1.00e+00
      16 |   25088     512    1024 | 1458  448  292 | 1458  448  292 |   4  28 | 3.19e+01 4.99e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 2.49e+00 6.23e-01 -1.00e+00
      16 |   25088     512    1024 |  896  512  512 |  896  512  512 |   8  12 | 2.40e+01 3.75e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 1.75e+00 4.38e-01 -1.00e+00
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------
      17 |    6272     512    4608 |  896 3072  512 |  896  512  512 | ***BLIS | 2.40e+01 3.75e-01 -1.0e+00 | 1.75e+00 8.75e-01 -1.0e+00 | 1.75e+00 4.38e-01 -1.00e+00
      17 |    6272     512    4608 |  448  512 1024 |  448  512 1024 |   4   8 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 8.75e-01 2.19e-01 -1.00e+00
      17 |    6272     512    4608 |  672  512  682 |  672  512  682 |   4  12 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.74e-01 8.75e-01 | 1.31e+00 3.28e-01 -1.00e+00
      17 |    6272     512    4608 |  896  512  512 |  896  512  512 |   4  16 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 1.75e+00 4.38e-01 -1.00e+00
      17 |    6272     512    4608 | 1121  512  409 | 1121  512  409 |   4  20 | 3.20e+01 4.99e-01 5.00e-01 | 1.75e+00 8.74e-01 8.75e-01 | 2.19e+00 5.47e-01 -1.00e+00
      17 |    6272     512    4608 | 1345  512  341 | 1345  512  341 |   4  24 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 2.63e+00 6.57e-01 -1.00e+00
      17 |    6272     512    4608 | 1458  448  292 | 1458  448  292 |   4  28 | 3.19e+01 4.99e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 2.49e+00 6.23e-01 -1.00e+00
      17 |    6272     512    4608 |  896  512  512 |  896  512  512 |   8  12 | 2.40e+01 3.75e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 1.75e+00 4.38e-01 -1.00e+00
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------
      18 |    6272    2048     512 |  896 3072  512 |  896 2048  512 | ***BLIS | 2.40e+01 3.75e-01 -1.0e+00 | 1.75e+00 8.75e-01 -1.0e+00 | 7.00e+00 1.75e+00 -1.00e+00
      18 |    6272    2048     512 |  896  640  512 |  896  640  512 |   4   8 | 1.60e+01 2.50e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 2.19e+00 5.47e-01 -1.00e+00
      18 |    6272    2048     512 |  896  640  512 |  896  640  512 |   4  12 | 2.40e+01 3.75e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 2.19e+00 5.47e-01 -1.00e+00
      18 |    6272    2048     512 |  896  640  512 |  896  640  512 |   4  16 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 2.19e+00 5.47e-01 -1.00e+00
      18 |    6272    2048     512 | 1121  640  409 | 1121  640  409 |   4  20 | 3.20e+01 4.99e-01 5.00e-01 | 1.75e+00 8.74e-01 8.75e-01 | 2.74e+00 6.84e-01 -1.00e+00
      18 |    6272    2048     512 | 1345  576  341 | 1345  576  341 |   4  24 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 2.96e+00 7.39e-01 -1.00e+00
      18 |    6272    2048     512 | 1458  448  292 | 1458  448  292 |   4  28 | 3.19e+01 4.99e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 2.49e+00 6.23e-01 -1.00e+00
      18 |    6272    2048     512 |  896  640  512 |  896  640  512 |   8  12 | 2.40e+01 3.75e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 2.19e+00 5.47e-01 -1.00e+00
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------
      19 |    6272    2048    1024 |  896 3072  512 |  896 2048  512 | ***BLIS | 2.40e+01 3.75e-01 -1.0e+00 | 1.75e+00 8.75e-01 -1.0e+00 | 7.00e+00 1.75e+00 -1.00e+00
      19 |    6272    2048    1024 |  448  640 1024 |  448  640 1024 |   4   8 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 1.09e+00 2.73e-01 -1.00e+00
      19 |    6272    2048    1024 |  672  672  682 |  672  672  682 |   4  12 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.74e-01 8.75e-01 | 1.72e+00 4.31e-01 -1.00e+00
      19 |    6272    2048    1024 |  896  640  512 |  896  640  512 |   4  16 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 2.19e+00 5.47e-01 -1.00e+00
      19 |    6272    2048    1024 | 1121  640  409 | 1121  640  409 |   4  20 | 3.20e+01 4.99e-01 5.00e-01 | 1.75e+00 8.74e-01 8.75e-01 | 2.74e+00 6.84e-01 -1.00e+00
      19 |    6272    2048    1024 | 1345  576  341 | 1345  576  341 |   4  24 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 2.96e+00 7.39e-01 -1.00e+00
      19 |    6272    2048    1024 | 1458  448  292 | 1458  448  292 |   4  28 | 3.19e+01 4.99e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 2.49e+00 6.23e-01 -1.00e+00
      19 |    6272    2048    1024 |  896  640  512 |  896  640  512 |   8  12 | 2.40e+01 3.75e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 2.19e+00 5.47e-01 -1.00e+00
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------
      20 |    6272     512    2048 |  896 3072  512 |  896  512  512 | ***BLIS | 2.40e+01 3.75e-01 -1.0e+00 | 1.75e+00 8.75e-01 -1.0e+00 | 1.75e+00 4.38e-01 -1.00e+00
      20 |    6272     512    2048 |  448  512 1024 |  448  512 1024 |   4   8 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 8.75e-01 2.19e-01 -1.00e+00
      20 |    6272     512    2048 |  672  512  682 |  672  512  682 |   4  12 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.74e-01 8.75e-01 | 1.31e+00 3.28e-01 -1.00e+00
      20 |    6272     512    2048 |  896  512  512 |  896  512  512 |   4  16 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 1.75e+00 4.38e-01 -1.00e+00
      20 |    6272     512    2048 | 1121  512  409 | 1121  512  409 |   4  20 | 3.20e+01 4.99e-01 5.00e-01 | 1.75e+00 8.74e-01 8.75e-01 | 2.19e+00 5.47e-01 -1.00e+00
      20 |    6272     512    2048 | 1345  512  341 | 1345  512  341 |   4  24 | 3.20e+01 5.00e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 2.63e+00 6.57e-01 -1.00e+00
      20 |    6272     512    2048 | 1458  448  292 | 1458  448  292 |   4  28 | 3.19e+01 4.99e-01 5.00e-01 | 1.62e+00 8.12e-01 8.12e-01 | 2.49e+00 6.23e-01 -1.00e+00
      20 |    6272     512    2048 |  896  512  512 |  896  512  512 |   8  12 | 2.40e+01 3.75e-01 5.00e-01 | 1.75e+00 8.75e-01 8.75e-01 | 1.75e+00 4.38e-01 -1.00e+00
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------

==> plots/nueva_figura16/plots/analysis_layer1_resnet50.txt <==
Según lo que veo, hay dos "problemas" para BLIS:
1) Al usar un micro-kernel 8x12, y tener una capa donde k=147, BLIS usa para Br (kc x nr) un "pedazo" de L1 muy pequeño: 6.8 KB de los 64 KB disponibles en ese nivel. 
Eso explica que un micro-kernel 4x28 sea mejor porque usa un pedazo mayor de la L1 para Br: 16 KB. Con un grado de asociatividad de 4 para la L1, el modelo dice que hay que usar 1 línea de cada conjunto para A, 2 para Br y dejar otra para Cr. Es decir, unos 32 KB (50%) deberían ir a Br pero con esos valores de kc* y nr (fijos a 147 y 28) no podemos llegar a más. Dado que. no podemos cambiar kc*, porque viene fijado por las dimensiones del problema, podríamos pensar entonces que un micro-kernel 4x32 (o incluso más "apaisado") lo haría incluso mejor (usaría 18.3 KB), pero nos quedamos sin registros vectoriales (al menos necesitaríamos 32 para Cr y 1 para Ar = 33   -> register spilling).
2) La siguiente "derivada" aparece en la L2. Con BLIS se usa mc=896 (fijado independientemente de cuál es el valor de kc* real). Aquí, con mc=896 para Ac (mc x kc) se usa un total de 0.5 MB solo de los 2 MB de L2. 
Contra eso, una solución que utiliza un micro-kernel 4x28 y tiene en cuenta el valor real de kc (lo que llamo kc*=min(k,kc)) usa un pedazo mayor de la L2 para Ac: un 75% (1.47 MB). Eso coincide con lo que dice el modelo: Con grado de asociatividad 16 para la L2, el modelo dice que hay que usar 12 de las 16 líneas de cada conjunto para Ac, 3 para Bc y dejar una para C (2 MB*(12/16)=1.57 MB para Ac).

Podemos pensar que es posible "mejorar" BLIS: Si adoptamos el micro-kernel 8x12 de BLIS, y usamos kc* para calcular mc*, entonces nos da mc*=2,897 y una utilización de la L2 ligeramente superior, de 1.62 MB. Esto entra dentro de la previsión del modelo que en este caso nos pide repartir las 16 líneas de cada conjunto en 13 para Ac, 2 para B y 1 para C (2 MB*(13/16) = 1.7 MB para Ac). El problema es que eso NO soluciona el "mal" uso que ya hemos hecho en BLIS de la L1, pues para ello la única opción es abandonar el micro-kernel 8x12, PERO ENTONCES YA NO ES "BLIS".

Si "alguien" puede validar mi razonamiento, ya tendríamos el 50% de la respuesta para la revisión del artículo de JOS, el 100% para Tze Meng, y una explicación que añadir al artículo de ACM TOMS.


==> plots/nueva_figura16/plots/analysis_layer4_resnet50.txt <==
Layer 4
-------
Problem
m 401408 
n 256 
k 64

BLIS
mc 896
nc 2072
kc 512
mr 8
nr 12
L1 -> kc x nr = 64 x 12 x 4 = 3 KB out of 64 KB (50% of cache lines should go to Br)
L2 -> mc x kc = 896 x 64 x 4 = 0.21 MB out of 2 MB (11 lines out of 16 should go to Ac)

Model 4x20
mc 5632
nc 162  
kc 64  
mr 4
nr 20
L1 -> kc x nr = 64 x 20 x 4 = 5 KB out of 64 KB
L2 -> mc x kc = 5632 x 64 x 4 = 1.375 MB out of 2MB (14 lines out of 16 should go to Ac)


Model 4x28
mc 5120
nc 179  
kc 64  
mr 4
nr 28
L1 -> kc x nr = 64 x 28 x 4 = 7 KB out of 64 KB
L2 -> mc x kc = 5632 x 64 x 4 = 1.25 MB out of 2MB (10 lines out of 16 should go to Ac)



==> plots/nueva_figura16/tvm_all_prefetch.txt <==
#ID	uk	TVM (BLIS XC)
1 4x28 2.34E+01
2 4x28 2.24E+01
3 4x16 2.53E+01
4 4x20 2.34E+01
5 4x24 2.69E+01
6 4x28 2.83E+01
7 4x16 2.71E+01
8 4x24 2.61E+01
9 4x24 2.81E+01
10 4x16 2.76E+01
11 4x16 2.84E+01
12 8x12 2.74E+01
13 4x28 2.61E+01
14 4x24 2.77E+01
15 8x12 2.69E+01
16 8x12 2.78E+01
17 8x12 2.81E+01
18 4x24 2.84E+01
19 8x12 2.68E+01
20 8x12 2.73E+01


==> plots/nuevafigura13/2000_armpl-6lines.txt <==
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477
ARMPL 2000 2000 2000 0.605297782 26.4340477


==> plots/nuevafigura13/2000_blas-6lines.txt <==
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];
blas(  1, 1:4 ) = [ 2000 2000 2000   23.32 0.69];


==> plots/nuevafigura13/2000_blis-6lines.txt <==
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];
data_gemm_blis(  1, 1:4 ) = [ 2000 2000 2000   28.82 0.555129];


==> plots/nuevafigura13/2000_versiones.txt <==
Basic\n      2000  2000  2000  0 0 0   2.61e+01    6.13e-01
Blocked\n      2000   2000  2000  896   3072    512   1.46e+01    1.09e+00
Packed\n      2000   2000  2000  896   3072    512   1.15e+01    2.66+00
"{/symbol u}kernel"     2000   2000  2000  896   3072    512   1.54e+00    1.04e+01
Optimized\n      2000   2000  2000  896   3072    512   5.04e-01    2.88e+01
#Parallel    2000   2000  2000  224   3052    1024   1.49e-01    1.07e+02


==> plots/results_packing/NO_PACKING.txt <==
#=================================================================================================================================
#Layer   Algorithm     M      N     K     mc     nc     kc    mr    nr    kr    micro(s)    mgflops    time(s)    agflops    check
#=================================================================================================================================
1        B3A2C0        1605632   64  147  448   640    1024   4     16    4    2.30e-05    8.19e-01   1.33e+00     2.27e+01  OK
2        B3A2C0        401408   64  64  448   640    1024   4     16    4    1.05e-05    7.83e-01   1.85e-01       1.78e+01  OK
3        B3A2C0        401408   64  576  448   640    1024   4     16    4    8.92e-05    8.27e-01   1.43e+00      2.07e+01  OK
4        B3A2C0        401408   256  64  448   640    1024   4     16    4    1.03e-05    7.95e-01   8.74e-01      1.51e+01  OK
5        B3A2C0        401408   64  256  448   640    1024   4     16    4    3.96e-05    8.28e-01   8.26e-01      1.59e+01  OK
6        B3A2C0        401408   128  256  448   640    1024   4     16    4    3.95e-05    8.30e-01   1.63e+00     1.61e+01  OK
7        B3A2C0        100352   128  1152  448   640    1024   4     16    4    1.56e-04    8.39e-01   1.38e+00    2.15e+01  OK
8        B3A2C0        100352   512  128  448   640    1024   4     16    4    2.01e-05    8.14e-01   1.04e+00     1.26e+01  OK
9        B3A2C0        100352   512  256  448   640    1024   4     16    4    3.95e-05    8.29e-01   1.88e+00     1.40e+01  OK
10        B3A2C0        100352   128  512  448   640    1024   4     16    4    7.86e-05    8.34e-01   6.12e-01    2.15e+01  OK
11        B3A2C0        100352   256  512  448   640    1024   4     16    4    7.89e-05    8.31e-01   1.81e+00    1.46e+01  OK
12        B3A2C0        25088   256  2304  448   640    1024   4     16    4    1.56e-04    8.40e-01   2.02e+00    1.47e+01  OK
13        B3A2C0        25088   1024  256  448   640    1024   4     16    4    3.95e-05    8.29e-01   9.56e-01    1.38e+01  OK
14        B3A2C0        25088   1024  512  448   640    1024   4     16    4    7.83e-05    8.37e-01   1.92e+00    1.37e+01  OK
15        B3A2C0        25088   256  1024  448   640    1024   4     16    4    1.84e-04    7.11e-01   8.90e-01    1.48e+01  OK
16        B3A2C0        25088   512  1024  448   640    1024   4     16    4    1.56e-04    8.40e-01   1.77e+00    1.49e+01  OK
17        B3A2C0        6272   512  4608  448   640    1024   4     16    4    1.56e-04    8.39e-01   2.05e+00     1.45e+01  OK
18        B3A2C0        6272   2048  512  448   640    1024   4     16    4    7.83e-05    8.37e-01   2.09e+00     6.30e+00  OK
19        B3A2C0        6272   2048  1024  448   640    1024   4     16    4    1.81e-04    7.25e-01   3.91e+00    6.73e+00  OK
20        B3A2C0        6272   512  2048  448   640    1024   4     16    4    1.78e-04    7.37e-01   8.86e-01     1.49e+01  OK
#=================================================================================================================================

==> plots/results_packing/PACKING.txt <==
#=================================================================================================================================
#Layer   Algorithm     M      N     K     mc     nc     kc    mr    nr    kr    micro(s)    mgflops    time(s)    agflops    check
#=================================================================================================================================
1        B3A2C0        1605632   64  147  448   640    1024   4     16    4    2.30e-05    8.18e-01   1.21e+00     2.49e+01  OK
2        B3A2C0        401408   64  64  448   640    1024   4     16    4    1.07e-05    7.64e-01   1.46e-01       2.25e+01  OK
3        B3A2C0        401408   64  576  448   640    1024   4     16    4    8.88e-05    8.30e-01   1.35e+00      2.19e+01  OK
4        B3A2C0        401408   256  64  448   640    1024   4     16    4    1.04e-05    7.85e-01   7.31e-01      1.80e+01  OK
5        B3A2C0        401408   64  256  448   640    1024   4     16    4    3.95e-05    8.30e-01   5.03e-01      2.61e+01  OK
6        B3A2C0        401408   128  256  448   640    1024   4     16    4    3.98e-05    8.22e-01   9.87e-01     2.66e+01  OK
7        B3A2C0        100352   128  1152  448   640    1024   4     16    4    1.56e-04    8.40e-01   1.71e+00    1.73e+01  OK
8        B3A2C0        100352   512  128  448   640    1024   4     16    4    2.04e-05    8.04e-01   5.88e-01     2.24e+01  OK
9        B3A2C0        100352   512  256  448   640    1024   4     16    4    3.96e-05    8.28e-01   1.05e+00     2.52e+01  OK
10        B3A2C0        100352   128  512  448   640    1024   4     16    4    7.84e-05    8.36e-01   4.80e-01    2.74e+01  OK
11        B3A2C0        100352   256  512  448   640    1024   4     16    4    7.84e-05    8.36e-01   9.65e-01    2.73e+01  OK
12        B3A2C0        25088   256  2304  448   640    1024   4     16    4    1.56e-04    8.39e-01   1.68e+00    1.76e+01  OK
13        B3A2C0        25088   1024  256  448   640    1024   4     16    4    3.95e-05    8.30e-01   5.22e-01    2.52e+01  OK
14        B3A2C0        25088   1024  512  448   640    1024   4     16    4    7.86e-05    8.34e-01   9.75e-01    2.70e+01  OK
15        B3A2C0        25088   256  1024  448   640    1024   4     16    4    1.57e-04    8.37e-01   7.79e-01    1.69e+01  OK
16        B3A2C0        25088   512  1024  448   640    1024   4     16    4    1.79e-04    7.33e-01   1.65e+00    1.60e+01  OK
17        B3A2C0        6272   512  4608  448   640    1024   4     16    4    1.56e-04    8.38e-01   1.62e+00     1.82e+01  OK
18        B3A2C0        6272   2048  512  448   640    1024   4     16    4    7.89e-05    8.31e-01   5.05e-01     2.60e+01  OK
19        B3A2C0        6272   2048  1024  448   640    1024   4     16    4    1.61e-04    8.16e-01   1.32e+00    1.99e+01  OK
20        B3A2C0        6272   512  2048  448   640    1024   4     16    4    1.56e-04    8.38e-01   8.32e-01     1.58e+01  OK
#=================================================================================================================================

==> plots/results_packing/PACKING_A.txt <==
#=================================================================================================================================
#Layer   Algorithm     M      N     K     mc     nc     kc    mr    nr    kr    micro(s)    mgflops    time(s)    agflops    check
#=================================================================================================================================
1        B3A2C0        1605632   64  147  448   640    1024   4     16    4    2.31e-05    8.13e-01   1.20e+00     2.52e+01  OK
2        B3A2C0        401408   64  64  448   640    1024   4     16    4    1.06e-05    7.73e-01   1.49e-01       2.21e+01  OK
3        B3A2C0        401408   64  576  448   640    1024   4     16    4    8.89e-05    8.29e-01   1.60e+00      1.85e+01  OK
4        B3A2C0        401408   256  64  448   640    1024   4     16    4    1.05e-05    7.80e-01   8.40e-01      1.56e+01  OK
5        B3A2C0        401408   64  256  448   640    1024   4     16    4    3.97e-05    8.24e-01   6.28e-01      2.09e+01  OK
6        B3A2C0        401408   128  256  448   640    1024   4     16    4    3.96e-05    8.26e-01   1.35e+00     1.94e+01  OK
7        B3A2C0        100352   128  1152  448   640    1024   4     16    4    1.61e-04    8.12e-01   1.29e+00    2.29e+01  OK
8        B3A2C0        100352   512  128  448   640    1024   4     16    4    2.02e-05    8.10e-01   1.02e+00     1.29e+01  OK
9        B3A2C0        100352   512  256  448   640    1024   4     16    4    3.98e-05    8.23e-01   1.90e+00     1.39e+01  OK
10        B3A2C0        100352   128  512  448   640    1024   4     16    4    7.91e-05    8.28e-01   5.66e-01    2.32e+01  OK
11        B3A2C0        100352   256  512  448   640    1024   4     16    4    7.85e-05    8.35e-01   1.86e+00    1.41e+01  OK
12        B3A2C0        25088   256  2304  448   640    1024   4     16    4    1.61e-04    8.13e-01   2.00e+00    1.48e+01  OK
13        B3A2C0        25088   1024  256  448   640    1024   4     16    4    3.94e-05    8.31e-01   9.44e-01    1.39e+01  OK
14        B3A2C0        25088   1024  512  448   640    1024   4     16    4    7.83e-05    8.37e-01   1.86e+00    1.41e+01  OK
15        B3A2C0        25088   256  1024  448   640    1024   4     16    4    1.56e-04    8.38e-01   8.94e-01    1.47e+01  OK
16        B3A2C0        25088   512  1024  448   640    1024   4     16    4    1.56e-04    8.38e-01   1.86e+00    1.42e+01  OK
17        B3A2C0        6272   512  4608  448   640    1024   4     16    4    1.56e-04    8.39e-01   2.01e+00     1.47e+01  OK
18        B3A2C0        6272   2048  512  448   640    1024   4     16    4    7.87e-05    8.33e-01   1.87e+00     7.05e+00  OK
19        B3A2C0        6272   2048  1024  448   640    1024   4     16    4    1.56e-04    8.42e-01   3.73e+00    7.05e+00  OK
20        B3A2C0        6272   512  2048  448   640    1024   4     16    4    1.56e-04    8.38e-01   8.72e-01     1.51e+01  OK
#=================================================================================================================================

==> plots/results_packing/PACKING_B.txt <==
#=================================================================================================================================
#Layer   Algorithm     M      N     K     mc     nc     kc    mr    nr    kr    micro(s)    mgflops    time(s)    agflops    check
#=================================================================================================================================
1        B3A2C0        1605632   64  147  448   640    1024   4     16    4    4.55e-05    4.13e-01   1.54e+00     1.96e+01  OK
2        B3A2C0        401408   64  64  448   640    1024   4     16    4    1.05e-05    7.78e-01   1.87e-01       1.76e+01  OK
3        B3A2C0        401408   64  576  448   640    1024   4     16    4    8.87e-05    8.31e-01   1.27e+00      2.34e+01  OK
4        B3A2C0        401408   256  64  448   640    1024   4     16    4    1.05e-05    7.78e-01   8.49e-01      1.55e+01  OK
5        B3A2C0        401408   64  256  448   640    1024   4     16    4    3.97e-05    8.24e-01   5.62e-01      2.34e+01  OK
6        B3A2C0        401408   128  256  448   640    1024   4     16    4    3.96e-05    8.27e-01   1.12e+00     2.36e+01  OK
7        B3A2C0        100352   128  1152  448   640    1024   4     16    4    1.56e-04    8.39e-01   2.24e+00    1.32e+01  OK
8        B3A2C0        100352   512  128  448   640    1024   4     16    4    2.04e-05    8.02e-01   6.88e-01     1.91e+01  OK
9        B3A2C0        100352   512  256  448   640    1024   4     16    4    3.97e-05    8.25e-01   1.21e+00     2.18e+01  OK
10        B3A2C0        100352   128  512  448   640    1024   4     16    4    8.47e-05    7.74e-01   5.43e-01    2.42e+01  OK
11        B3A2C0        100352   256  512  448   640    1024   4     16    4    1.19e-04    5.52e-01   1.14e+00    2.32e+01  OK
12        B3A2C0        25088   256  2304  448   640    1024   4     16    4    1.56e-04    8.40e-01   2.26e+00    1.31e+01  OK
13        B3A2C0        25088   1024  256  448   640    1024   4     16    4    3.95e-05    8.30e-01   6.04e-01    2.18e+01  OK
14        B3A2C0        25088   1024  512  448   640    1024   4     16    4    7.84e-05    8.36e-01   1.17e+00    2.26e+01  OK
15        B3A2C0        25088   256  1024  448   640    1024   4     16    4    1.56e-04    8.38e-01   1.17e+00    1.12e+01  OK
16        B3A2C0        25088   512  1024  448   640    1024   4     16    4    1.56e-04    8.38e-01   2.21e+00    1.19e+01  OK
17        B3A2C0        6272   512  4608  448   640    1024   4     16    4    1.93e-04    6.80e-01   1.90e+00     1.56e+01  OK
18        B3A2C0        6272   2048  512  448   640    1024   4     16    4    7.90e-05    8.29e-01   5.80e-01     2.27e+01  OK
19        B3A2C0        6272   2048  1024  448   640    1024   4     16    4    1.75e-04    7.50e-01   1.88e+00    1.40e+01  OK
20        B3A2C0        6272   512  2048  448   640    1024   4     16    4    1.62e-04    8.09e-01   8.08e-01     1.63e+01  OK
#=================================================================================================================================

==> plots/tvm_2000_prefetch.txt <==
#uk		GFLOPS
4x4	    1.67E+01
4x8	    1.94E+01
4x12	2.27E+01
4x16	2.26E+01
4x20	2.14E+01
4x24	1.93E+01
4x28	1.93E+01
4x32	1.62E+01
8x4	    2.17E+01
8x8	    2.57E+01
8x12	2.89E+01
8x16	2.61E+01
8x20	2.34E+01
8x24	2.05E+01
8x28	2.11E+01
8x32	1.99E+01
12x4	2.22E+01
12x8	2.72E+01
12x12	2.52E+01
12x16	2.23E+01
12x20	2.25E+01
12x24	2.14E+01
12x28	2.02E+01
12x32	1.93E+01
16x4	1.91E+01
16x8	2.59E+01
16x12	2.22E+01
16x16	2.22E+01
16x20	2.09E+01
16x24	1.99E+01
16x28	1.95E+01
16x32	1.17E+01
20x4	1.90E+01
20x8	2.34E+01
20x12	2.11E+01
20x16	1.98E+01
20x20	2.01E+01
20x24	1.17E+01
20x28	1.17E+01
20x32	1.16E+01
24x4	2.16E+01
24x8	2.17E+01
24x12	1.93E+01
24x16	2.10E+01
24x20	1.17E+01
24x24	1.14E+01
24x28	1.15E+01
24x32	1.12E+01
28x4	2.16E+01
28x8	1.95E+01
28x12	1.99E+01
28x16	2.00E+01
28x20	1.17E+01
28x24	1.15E+01
28x28	1.12E+01
28x32	1.10E+01
32x4	2.03E+01
32x8	1.83E+01
32x12	1.99E+01
32x16	1.17E+01
32x20	1.16E+01
32x24	1.11E+01
32x28	1.11E+01
32x32	1.12E+01

==> plots/uk_B_resident.dat <==
#Tamaño	TVM	     BLIS	QBLIS
4x4	1.70E+01	0	1.57E+01
4x8	2.25E+01	0	0
4x12	2.16E+01	0	0
4x16	2.55E+01	0	0
8x4	1.86E+01	0	0
8x8	2.05E+01	0	0.00E+00
8x12	1.94E+01	0.00E+00	0.00E+00
8x16	1.72E+01	0	0

==> plots/uk_C_resident.dat <==
#Tamaño	TVM	     BLIS	QBLIS
4x4	15.9594826	0	19.2
4x8	23.31976048	0	0
4x12	26.75681064	0	0
4x16	28.55138856	0	0
8x4	19.34280453	0	0
8x8	25.62851463	0	29.1
8x12	27.11005815	30.8	26.1
